Large Time Step and DC Stable TD-EFIE Discretized with Implicit Runge-Kutta Methods

The Time Domain-Electric Field Integral Equation (TD-EFIE) and its differentiated version are widely used to simulate the transient scattering of a time dependent electromagnetic field by a Perfect Electrical Conductor (PEC). The time discretization of the TD-EFIE can be achieved by a space-time Galerkin approach or, as it is considered in this contribution, by a convolution quadrature using Implicit Runge-Kutta methods. The solution is then computed using the Marching-On-in-Time (MOT) algorithm. The differentiated TD-EFIE has two problems: (i) the system matrix suffers from ill-conditioning when the time step increases (low frequency breakdown) and (ii) it suffers from the DC instability, i.e. the formulation allows for the existence of spurious solenoidal currents that grow slowly in the solution. In this work, we show that (i) and (ii) can be alleviated by leveraging quasi-Helmholtz projectors to separate the Helmholtz components of the induced current and rescale them independently. The efficacy of the approach is demonstrated by numerical examples including benchmarks and real life applications.

==> figures/fig1.txt <==
time	currentNoPrecond	currentPrecond
-3.795845392741704e-6	1.096353675589309e-26	1.7965654929427928e-25
-3.7719721512779195e-6	3.2041254912914096e-26	1.822077195629798e-25
-3.7480989098141354e-6	1.7345873403158038e-25	8.949464114736753e-26
-3.724225668350351e-6	6.155130241560395e-25	3.166971509153086e-25
-3.7003524268865667e-6	1.7706113397006243e-24	1.4247636170487167e-24
-3.676479185422782e-6	4.4926072631908376e-24	4.101165244363623e-24
-3.652605943958998e-6	1.0474824258370513e-23	1.00380571881989e-23
-3.628732702495214e-6	2.2961051320309668e-23	2.247904212496111e-23
-3.6048594610314294e-6	4.7976934396397414e-23	4.7449698936085595e-23
-3.5809862195676453e-6	9.639847905322908e-23	9.58259971947478e-23
-3.5571129781038607e-6	1.8731313691148676e-22	1.8669536937122657e-22
-3.5332397366400766e-6	3.5327623592281633e-22	3.526131484844366e-22
-3.5093664951762925e-6	6.481538802837787e-22	6.474454950152585e-22
-3.485493253712508e-6	1.1581093633125458e-21	1.1573558676489811e-21
-3.461620012248724e-6	2.0155830039366824e-21	2.0147849711097345e-21
-3.4377467707849393e-6	3.4141382665283074e-21	3.413297079478236e-21
-3.413873529321155e-6	5.617488854220228e-21	5.616607488477864e-21
-3.3900002878573706e-6	8.946521862653574e-21	8.945606286135234e-21
-3.3661270463935865e-6	1.370960472769112e-20	1.370866634427048e-20
-3.3422538049298023e-6	2.0007097424542184e-20	2.000615729299639e-20
-3.318380563466018e-6	2.727992574599471e-20	2.727902200057385e-20
-3.2945073220022337e-6	3.3368423175058707e-20	3.336762551447284e-20
-3.270634080538449e-6	3.2689348118251075e-20	3.268879939445343e-20
-3.246760839074665e-6	1.3409437746659442e-20	1.3409863181234503e-20
-3.2228875976108805e-6	5.350803930201477e-20	5.350833861347626e-20
-3.1990143561470964e-6	2.130971178267949e-19	2.1309637497455438e-19
-3.1751411146833122e-6	5.58997329925168e-19	5.589952456042828e-19
-3.1512678732195277e-6	1.2539410623020485e-18	1.253937069623203e-18
-3.1273946317557436e-6	2.5788002269569173e-18	2.578793614133463e-18
-3.103521390291959e-6	5.003815843546492e-18	5.003805870396781e-18
-3.079648148828175e-6	9.294000839809804e-18	9.293987010132446e-18
-3.0557749073643904e-6	1.6658421478370958e-17	1.665840411683383e-17
-3.0319016659006062e-6	2.895050271171012e-17	2.895048407638731e-17
-3.008028424436822e-6	4.8917075386910714e-17	4.891706167846646e-17
-2.9841551829730376e-6	8.047132566135567e-17	8.047133047527512e-17
-2.9602819415092534e-6	1.2891857200788805e-16	1.2891862203107084e-16
-2.936408700045469e-6	2.009770291153129e-16	2.009771732049774e-16
-2.9125354585816848e-6	3.0428251661796597e-16	3.0428283983654207e-16
-2.8886622171179007e-6	4.458081348073788e-16	4.458087795616767e-16
-2.864788975654116e-6	6.282130055591027e-16	6.28214202873862e-16
-2.840915734190332e-6	8.424855332735084e-16	8.42487649148314e-16
-2.8170424927265475e-6	1.0542782089476138e-15	1.0542818171698324e-15
-2.7931692512627633e-6	1.179975557356831e-15	1.1799815810678441e-15
-2.7692960097989788e-6	1.047145876747407e-15	1.0471560766087504e-15
-2.7454227683351947e-6	3.5316258799411174e-16	3.5318695800067634e-16
-2.7215495268714105e-6	1.6086888745358342e-15	1.6086769681438283e-15
-2.697676285407626e-6	5.690940122405075e-15	5.6909177760037255e-15
-2.673803043943842e-6	1.361118246556409e-14	1.3611149915572327e-14
-2.6499298024800573e-6	2.7987026767458422e-14	2.7986983029401802e-14
-2.6260565610162732e-6	5.286164274872713e-14	5.286158795249502e-14
-2.6021833195524887e-6	9.42907143569313e-14	9.429065152624911e-14
-2.5783100780887045e-6	1.6107639646333822e-13	1.6107633414988832e-13
-2.5544368366249204e-6	2.656137204008251e-13	2.6561367669679636e-13
-2.530563595161136e-6	4.2475102187423413e-13	4.2475103033879515e-13
-2.5066903536973518e-6	6.604521449078285e-13	6.60452263002374e-13
-2.4828171122335672e-6	9.998635547459564e-13	9.998638753941172e-13
-2.458943870769783e-6	1.4741046830158731e-12	1.4741053498357112e-12
-2.435070629305999e-6	2.1146787593132145e-12	2.11467998586001e-12
-2.4111973878422144e-6	2.945803099937761e-12	2.9458051929079303e-12
-2.3873241463784303e-6	3.9701409747021165e-12	3.970144360541277e-12
-2.3634509049146458e-6	5.1443493408347795e-12	5.144354595011077e-12
-2.3395776634508616e-6	6.3395336811090025e-12	6.339541561162558e-12
-2.315704421987077e-6	7.280197039799203e-12	7.280208535129665e-12
-2.291831180523293e-6	7.453969791387959e-12	7.453986268313656e-12
-2.267957939059509e-6	5.986432235694304e-12	5.986456275501442e-12
-2.2440846975957243e-6	1.632651916336324e-12	1.6327048935259644e-12
-2.22021145613194e-6	8.60936997537249e-12	8.609350109973686e-12
-2.1963382146681556e-6	2.7138508209645263e-11	2.7138477932737146e-11
-2.1724649732043715e-6	5.920761673668085e-11	5.920758181975865e-11
-2.148591731740587e-6	1.116085256709162e-10	1.1160849127966106e-10
-2.124718490276803e-6	1.9362170202364282e-10	1.9362167626763618e-10
-2.1008452488130187e-6	3.174992966957074e-10	3.1749929236481604e-10
-2.076972007349234e-6	4.988578087589628e-10	4.988578450757723e-10
-2.05309876588545e-6	7.568134403129283e-10	7.568135448193871e-10
-2.0292255244216655e-6	1.1136233802187614e-9	1.1136235906831716e-9
-2.0053522829578814e-6	1.5934935056202765e-9	1.5934938717213586e-9
-1.9814790414940973e-6	2.220085831495695e-9	2.220086415891284e-9
-1.9576058000303127e-6	3.0121108838962585e-9	3.0121117621442865e-9
-1.9337325585665286e-6	3.976228987655076e-9	3.976230246278559e-9
-1.909859317102744e-6	5.0963254550268925e-9	5.096327186907763e-9
-1.88598607563896e-6	6.318093091073902e-9	6.318095387286464e-9
-1.8621128341751756e-6	7.527790397720357e-9	7.52779333517613e-9
-1.8382395927113913e-6	8.52410631442383e-9	8.524109939498621e-9
-1.814366351247607e-6	8.982366872648052e-9	8.982371184104637e-9
-1.7904931097838226e-6	8.411249174381037e-9	8.411254122671771e-9
-1.7666198683200383e-6	6.1070204586082035e-9	6.107026082599678e-9
-1.7427466268562542e-6	1.326114170908135e-9	1.326124411472717e-9
-1.7188733853924698e-6	8.205791076014873e-9	8.205789439506214e-9
-1.6950001439286855e-6	2.311047607014093e-8	2.311047561629713e-8
-1.6711269024649012e-6	4.6011370234535316e-8	4.601137286459794e-8
-1.6472536610011168e-6	7.952533314049624e-8	7.952534063192551e-8
-1.6233804195373325e-6	1.2672520576195076e-7	1.267252201237553e-7
-1.5995071780735484e-6	1.910413464099448e-7	1.9104136986871758e-7
-1.575633936609764e-6	2.760841617694533e-7	2.76084196651467e-7
-1.5517606951459797e-6	3.853477260896285e-7	3.853477746149825e-7
-1.5278874536821954e-6	5.217610383374816e-7	5.21761102320992e-7
-1.504014212218411e-6	6.87054220483715e-7	6.870543009366034e-7
-1.4801409707546267e-6	8.809106046102661e-7	8.809107012477031e-7
-1.4562677292908424e-6	1.0998839990162032e-6	1.0998841096818902e-6
-1.4323944878270583e-6	1.3360748275827638e-6	1.3360749476244976e-6
-1.408521246363274e-6	1.5755805069301538e-6	1.5755806285640937e-6
-1.3846480048994896e-6	1.7967653447570585e-6	1.7967654564839518e-6
-1.3607747634357053e-6	1.9684342181414633e-6	1.968434304269633e-6
-1.336901521971921e-6	2.0480438154596203e-6	2.0480438557521844e-6
-1.3130282805081366e-6	1.9801529897193484e-6	1.9801529589774417e-6
-1.2891550390443525e-6	1.6954548865512204e-6	1.6954547529484961e-6
-1.2652817975805682e-6	1.1115797629873117e-6	1.111579475955521e-6
-1.2414085561167838e-6	1.9135993616924133e-7	1.9135913485029987e-7
-1.2175353146529995e-6	1.3934238386857722e-6	1.3934242447798257e-6
-1.1936620731892152e-6	3.5145856615076126e-6	3.514586298350376e-6
-1.1697888317254308e-6	6.388038454667186e-6	6.3880392863570075e-6
-1.1459155902616467e-6	1.0124814042303604e-5	1.0124815045520622e-5
-1.1220423487978624e-6	1.4820824969412196e-5	1.482082610507919e-5
-1.098169107334078e-6	2.0541256989875593e-5	2.0541258195436018e-5
-1.0742958658702937e-6	2.7304236978692022e-5	2.7304238164044372e-5
-1.0504226244065094e-6	3.506276739459911e-5	3.50627684403065e-5
-1.026549382942725e-6	4.3685569495632604e-5	4.368557025365308e-5
-1.0026761414789407e-6	5.2937939981512235e-5	5.2937940278825035e-5
-9.788029000151566e-7	6.246408711880378e-5	6.246408676443781e-5
-9.549296585513723e-7	7.177272769911016e-5	7.17727264945887e-5
-9.310564170875879e-7	8.022797222817219e-5	8.022796998151526e-5
-9.071831756238036e-7	8.704766719265904e-5	8.704766373520246e-5
-8.833099341600193e-7	9.131136629337492e-5	9.131136149824053e-5
-8.59436692696235e-7	9.197994923922418e-5	9.197994303932468e-5
-8.355634512324507e-7	8.792863719450562e-5	8.792862959651631e-5
-8.116902097686664e-7	7.799506721188493e-5	7.799505829601863e-5
-7.878169683048821e-7	6.104618161169629e-5	6.104617148224505e-5
-7.639437268410978e-7	3.609474120339783e-5	3.6094729645513615e-5
-7.400704853773135e-7	5.088959944682414e-6	5.088940072727848e-6
-7.161972439135292e-7	4.2169630524124966e-5	4.216963707051714e-5
-6.923240024497449e-7	9.545566035141057e-5	9.545566668489914e-5
-6.684507609859606e-7	0.00015845035514083813	0.0001584503596567373
-6.445775195221763e-7	0.00023032855277669095	0.0002303285544769967
-6.20704278058392e-7	0.00030973252273153016	0.0003097325207745742
-5.968310365946077e-7	0.0003946806534626051	0.0003946806471416069
-5.729577951308234e-7	0.00048255437929562876	0.00048255436807561594
-5.490845536670391e-7	0.0005701283518685568	0.0005701283354339942
-5.252113122032548e-7	0.0006536434184255186	0.0006536433967239013
-5.013380707394705e-7	0.0007289231400903817	0.0007289231133652826
-4.774648292756862e-7	0.0007915323983090278	0.000791532367115759
-4.535915878119019e-7	0.0008369736792592274	0.0008369736444595928
-4.297183463481176e-7	0.0008609134777088247	0.0008609134404453931
-4.058451048843333e-7	0.0008594282617179922	0.0008594282233663586
-3.81971863420549e-7	0.0008292569080369704	0.0008292568701389003
-3.580986219567647e-7	0.0007680448310168193	0.000768044795199283
-3.342253804929804e-7	0.0006745648271419239	0.0006745647950376212
-3.103521390291961e-7	0.0005489030245727098	0.0005489029977611945
-2.864788975654118e-7	0.000392617700756639	0.0003926176808161615
-2.626056561016275e-7	0.0002090607836816576	0.00020906077298350558
-2.387324146378432e-7	2.6710025794995294e-5	2.6710060958374446e-5
-2.1485917317405892e-7	0.00022750492992481883	0.0002275049339796127
-1.909859317102746e-7	0.00046303122089392813	0.0004630312153970993
-1.671126902464903e-7	0.000702183261918938	0.000702183248916278
-1.43239448782706e-7	0.000936252923036343	0.0009362529038686855
-1.1936620731892172e-7	0.001156673460067357	0.001156673436107469
-9.549296585513741e-8	0.001355151309943449	0.001355151282636364
-7.16197243913531e-8	0.001524030953702658	0.0015240309244972956
-4.774648292756881e-8	0.001656668376485197	0.0016566683467350838
-2.387324146378451e-8	0.0017477672621593944	0.0017477672330268661
-2.117582368135751e-22	0.0017936523182522503	0.0017936522906272679
2.3873241463784088e-8	0.0017924612010621296	0.001792461175504663
4.774648292756839e-8	0.0017442424009697119	0.0017442423776840258
7.161972439135268e-8	0.0016509526878823357	0.0016509526667244472
9.549296585513699e-8	0.001516354284298953	0.001516354264817708
1.193662073189213e-7	0.001345818492024712	0.0013458184735332176
1.4323944878270557e-7	0.0011460487180736474	0.00114604869975057
1.6711269024648988e-7	0.0009247417390397726	0.0009247417200556207
1.9098593171027419e-7	0.0006902133307192764	0.0006902133104032877
2.148591731740585e-7	0.00045103653967945524	0.00045103651785076486
2.387324146378428e-7	0.0002159481116846798	0.00021594809016422487
2.626056561016271e-7	2.8771575457653998e-5	2.877163245665642e-5
2.8647889756541136e-7	0.0002188572743889984	0.0002188573142324413
3.103521390291957e-7	0.0004011598137836754	0.0004011598536144952
3.3422538049297997e-7	0.0005559645911911614	0.0005559646318580595
3.580986219567643e-7	0.0006800307472837341	0.0006800307881454823
3.819718634205486e-7	0.0007718777289884006	0.0007718777689450236
4.0584510488433286e-7	0.000831489174940102	0.0008314892127001406
4.297183463481172e-7	0.0008601536653581085	0.0008601536995881006
4.535915878119015e-7	0.0008602768334857556	0.0008602768629270516
4.774648292756858e-7	0.0008351590007447057	0.0008351590243121709
5.0133807073947e-7	0.000788750261578292	0.0007887502784347962
5.252113122032544e-7	0.0007253980322438498	0.0007253980418559857
5.490845536670387e-7	0.0006496017806262802	0.0006496017827939689
5.729577951308229e-7	0.0005657879149898936	0.0005657879098492425
5.968310365946073e-7	0.0004781152470942009	0.0004781152350990439
6.207042780583916e-7	0.00039031843072017357	0.000390318412600044
6.445775195221759e-7	0.00030559363048486847	0.00030559360718686025
6.684507609859602e-7	0.0002265277415740707	0.00022652771418945735
6.923240024497445e-7	0.00015507038040303583	0.00015507035007754783
7.161972439135288e-7	9.254950596921588e-5	9.254947376844357e-5
7.40070485377313e-7	3.977267872055663e-5	3.977264520984631e-5
7.639437268410974e-7	6.0612225886760685e-6	6.061228521233632e-6
7.878169683048817e-7	3.754928763784162e-5	3.754931482625622e-5
8.116902097686659e-7	6.20782523313984e-5	6.207827815434945e-5
8.355634512324503e-7	7.86485320695564e-5	7.864855530066027e-5
8.594366926962346e-7	8.825896751785675e-5	8.82589876323145e-5
8.833099341600188e-7	9.204580674887864e-5	9.204582351254417e-5
9.071831756238032e-7	9.117079362248119e-5	9.117080700476592e-5
9.310564170875875e-7	8.6755333063356e-5	8.67553431925148e-5
9.549296585513718e-7	7.983319404916165e-5	7.983320117464586e-5
9.788029000151562e-7	7.131819569678316e-5	7.131820015436908e-5
1.0026761414789403e-6	6.19852140797604e-5	6.198521625879854e-5
1.0265493829427246e-6	5.246274283677367e-5	5.24627431507034e-5
1.050422624406509e-6	4.323497647264638e-5	4.323497533366856e-5
1.0742958658702933e-6	3.465124052302724e-5	3.4651238321729604e-5
1.0981691073340776e-6	2.694060371163523e-5	2.6940600801711373e-5
1.122042348797862e-6	2.0229654928773986e-5	2.0229651616911524e-5
1.1459155902616463e-6	1.4561678292233952e-5	1.4561674832532206e-5
1.1697888317254304e-6	9.915777704405355e-6	9.915774296680122e-6
1.1936620731892147e-6	6.224866849038835e-6	6.224863639718729e-6
1.217535314652999e-6	3.391919726939317e-6	3.3919168097822696e-6
1.2414085561167834e-6	1.3057926711843263e-6	1.3057900729203924e-6
1.2652817975805677e-6	2.337703015623132e-7	2.3377125305662193e-7
1.289155039044352e-6	1.1491936445403852e-6	1.1491952129245807e-6
1.3130282805081362e-6	1.7158991015914223e-6	1.7159003414143925e-6
1.3369015219719205e-6	1.9878699414030477e-6	1.9878708483703217e-6
1.3607747634357048e-6	2.046862946012963e-6	2.0468635512053007e-6
1.3846480048994892e-6	1.9614669883335606e-6	1.9614673322327497e-6
1.4085212463632735e-6	1.7864400116837256e-6	1.7864401369697846e-6
1.4323944878270578e-6	1.5637133353901687e-6	1.5637132833427226e-6
1.456267729290842e-6	1.3239578340474346e-6	1.3239576424640409e-6
1.4801409707546263e-6	1.0883779582308312e-6	1.0883776602831844e-6
1.5040142122184106e-6	8.705355591616824e-7	8.705351829109055e-7
1.527887453682195e-6	6.780723339547816e-7	6.780719023375044e-7
1.5517606951459793e-6	5.142487521567579e-7	5.142482832882237e-7
1.5756339366097636e-6	3.792558625313706e-7	3.792553702068592e-7
1.599507178073548e-6	2.7128587764174495e-7	2.7128537193555237e-7
1.623380419537332e-6	1.8736871906052747e-7	1.8736820694880813e-7
1.6472536610011164e-6	1.2399577844335082e-7	1.2399526438925335e-7
1.6711269024649008e-6	7.756022557594659e-8	7.755971202132817e-8
1.695000143928685e-6	4.46466506513491e-8	4.4646138318735586e-8
1.7188733853924694e-6	2.2203558060832715e-8	2.2203045728956278e-8
1.7427466268562537e-6	7.640525221599791e-9	7.640006862578726e-9
1.7666198683200379e-6	1.5977133559376994e-9	1.5980411521307111e-9
1.7904931097838222e-6	6.274426999898784e-9	6.274902661606757e-9
1.8143663512476065e-6	8.471569622777406e-9	8.472054234636541e-9
1.8382395927113909e-6	8.97681432197563e-9	8.977302553835305e-9
1.8621128341751752e-6	8.481985606130121e-9	8.482476680196915e-9
1.8859860756389595e-6	7.468856268965802e-9	7.469350285477572e-9
1.9098593171027437e-6	6.25493678691209e-9	6.255434068857829e-9
1.933732558566528e-6	5.036375077664079e-9	5.036875983839556e-9
1.9576058000303123e-6	3.923343168445731e-9	3.923848030757565e-9
1.981479041494097e-6	2.967799372277081e-9	2.968308476786087e-9
2.005352282957881e-6	2.1844093031332325e-9	2.184922889185861e-9
2.029225524421665e-6	1.5657006347539635e-9	1.5662189023634726e-9
2.0530987658854497e-6	1.0925816333790634e-9	1.0931047548625398e-9
2.0769720073492338e-6	7.41284284590558e-10	7.418124193555037e-10
2.1008452488130183e-6	4.876592553452239e-10	4.88192568978321e-10
2.1247184902768024e-6	3.0959039763837643e-10	3.10129089651113e-10
2.1485917317405866e-6	1.8813572375396414e-10	1.8868007550795607e-10
2.172464973204371e-6	1.0785456012689224e-10	1.0840503550470022e-10
2.1963382146681552e-6	5.6654565885779326e-11	5.7212075433625174e-11
2.2202114561319398e-6	2.5390585705841838e-11	2.595742585859161e-11
2.244084697595724e-6	7.377907260273614e-12	7.963459879291265e-12
2.2679579390595084e-6	2.3600934240573e-12	1.9186345308426853e-12
2.2918311805232926e-6	6.662120361986274e-12	6.113697003938618e-12
2.3157044219870767e-6	8.035386564373119e-12	7.472099388378345e-12
2.3395776634508612e-6	7.816084618267605e-12	7.243855556498595e-12
2.3634509049146453e-6	6.8612038299594644e-12	6.2815112634172345e-12
2.38732414637843e-6	5.6696673976958e-12	5.082908544350936e-12
2.411197387842214e-6	4.508294320104657e-12	3.914400315602279e-12
2.4350706293059986e-6	3.5008163267428876e-12	2.899417904690626e-12
2.4589438707697827e-6	2.687771489145019e-12	2.0782595162954284e-12
2.482817112233567e-6	2.065153632430162e-12	1.4467397369974526e-12
2.5066903536973513e-6	1.6081914840185282e-12	9.800294430524552e-13
2.5305635951611355e-6	1.2851258555531856e-12	6.465209910221974e-13
2.55443683662492e-6	1.0645839325718822e-12	4.1524399406941676e-13
2.578310078088704e-6	9.191074630764785e-13	2.5930268518200597e-13
2.6021833195524882e-6	8.264897273455223e-13	1.570010626766051e-13
2.626056561016273e-6	7.698537828919019e-13	9.173368735700352e-14
2.649929802480057e-6	7.37008235315118e-13	5.1306721919229865e-14
2.6738030439438415e-6	7.194881691213656e-13	2.7074814180309195e-14
2.6976762854076256e-6	7.115914640952249e-13	1.3098978899007872e-14
2.72154952687141e-6	7.095724763054679e-13	5.419713952299805e-15
2.7454227683351942e-6	7.110295095000478e-13	1.4781798498408837e-15
2.7692960097989784e-6	7.144622361393947e-13	4.044181122644001e-16
2.793169251262763e-6	7.189609996539889e-13	1.0630159847704472e-15
2.817042492726547e-6	7.239935604154712e-13	1.1772419163394206e-15
2.8409157341903316e-6	7.292620410492867e-13	1.0443963479038451e-15
2.8647889756541157e-6	7.346093653977038e-13	8.312214695809376e-16
2.8886622171179002e-6	7.399597735447997e-13	6.181189979885456e-16
2.9125354585816844e-6	7.452821822822809e-13	4.3773772387359553e-16
2.9364087000454685e-6	7.505684235729072e-13	2.9826868342667816e-16
2.960281941509253e-6	7.558208721957886e-13	1.9671547846601234e-16
2.984155182973037e-6	7.610457966873006e-13	1.260158665851756e-16
3.0080284244368217e-6	7.66250062972974e-13	7.855913350253498e-17
3.031901665900606e-6	7.71439709176816e-13	4.769440581326674e-17
3.0557749073643904e-6	7.766194997809721e-13	2.819022990445309e-17
3.0796481488281745e-6	7.817929450653031e-13	1.6198371258295465e-17
3.1035213902919586e-6	7.869625050865161e-13	9.023215036085046e-18
3.127394631755743e-6	7.92129835889423e-13	4.8490344755724825e-18
3.1512678732195273e-6	7.972960139653522e-13	2.4931566928949652e-18
3.175141114683312e-6	8.024617166618583e-13	1.2083227961561734e-18
3.199014356147096e-6	8.076273565606667e-13	5.358321898899024e-19
3.22288759761088e-6	8.127931763166367e-13	2.0208733553701527e-19
3.2467608390746646e-6	8.179593128172653e-13	4.883907016841689e-20
3.2706340805384487e-6	8.231258390584532e-13	1.4996271762149542e-20
3.2945073220022333e-6	8.282927906088771e-13	3.298858508010175e-20
3.3183805634660174e-6	8.33460181832101e-13	3.313361818692516e-20
3.342253804929802e-6	8.386280155337869e-13	2.6905276686055076e-20
3.366127046393586e-6	8.43796288521095e-13	1.9655476256434007e-20
3.39000028785737e-6	8.489649946979377e-13	1.3432736181068528e-20
3.4138735293211547e-6	8.541341267208411e-13	8.747934076554362e-21
3.437746770784939e-6	8.593036768416198e-13	5.483443143025246e-21
3.4616200122487234e-6	8.644736373075269e-13	3.327590033649725e-21
3.4854932537125075e-6	8.696440005314792e-13	1.9616192095348187e-21
3.509366495176292e-6	8.748147591494001e-13	1.1254076811905714e-21
3.533239736640076e-6	8.799859060268891e-13	6.287932139261788e-22
3.5571129781038603e-6	8.851574342463518e-13	3.4201753143493745e-22
3.580986219567645e-6	8.903293370890349e-13	1.8083719222445362e-22
3.604859461031429e-6	8.955016080179783e-13	9.267610151241624e-23
3.6287327024952135e-6	9.006742406638863e-13	4.5805951421303605e-23
3.6526059439589976e-6	9.058472288138542e-13	2.164968462176827e-23
3.6764791854227817e-6	9.110205664026264e-13	9.636080133075931e-24
3.7003524268865663e-6	9.161942475056403e-13	3.9161301277410945e-24
3.7242256683503504e-6	9.213682663333793e-13	1.3456452636645197e-24
3.748098909814135e-6	9.265426172265976e-13	2.8706409052429246e-25
3.771972151277919e-6	9.317172946520942e-13	9.805768732364403e-26
3.7958453927417036e-6	9.368922931989709e-13	1.8273397149350615e-25
3.819718634205488e-6	9.420676075750923e-13	1.6659506154714943e-25
3.843591875669272e-6	9.472432326037273e-13	1.2384848044604636e-25
3.867465117133056e-6	9.524191632203996e-13	8.305531816116304e-26
3.8913383585968405e-6	9.575953944698742e-13	5.216648718770695e-26
3.915211600060625e-6	9.62771921503208e-13	3.124219593746084e-26
3.93908484152441e-6	9.679487395749024e-13	1.8015627083827434e-26
3.962958082988194e-6	9.731258440401798e-13	1.005946701665182e-26
3.986831324451978e-6	9.783032303523439e-13	5.4570768545822925e-27
4.010704565915762e-6	9.834808940601492e-13	2.8812426438337696e-27
4.034577807379546e-6	9.886588308053792e-13	1.4815110447672892e-27
4.058451048843331e-6	9.938370363204294e-13	7.415724288053896e-28
4.082324290307115e-6	9.990155064259598e-13	3.607921595069921e-28
4.106197531770899e-6	1.0041942370286018e-12	1.7010718055571273e-28
4.1300707732346834e-6	1.0093732241188047e-12	7.732665472041895e-29
4.1539440146984675e-6	1.014552463768676e-12	3.3595434689871304e-29
4.1778172561622525e-6	1.0197319521299746e-12	1.3731460062025918e-29
4.201690497626037e-6	1.0249116854320298e-12	5.1134982236374206e-30
4.225563739089821e-6	1.03009165997983e-12	1.600039893493647e-30
4.249436980553605e-6	1.0352718721521805e-12	2.999636739607304e-31
4.27331022201739e-6	1.0404523183998314e-12	1.1330591219454772e-31
4.297183463481174e-6	1.0456329952436755e-12	1.8069506383616662e-31
4.321056704944958e-6	1.0508138992731224e-12	1.4964268703262255e-31
4.344929946408742e-6	1.055995027144328e-12	1.0186619079282449e-31
4.368803187872526e-6	1.061176375578588e-12	6.271507918657551e-32
4.392676429336311e-6	1.0663579413607883e-12	3.6203991740350644e-32
4.416549670800095e-6	1.0715397213378844e-12	1.993999032891122e-32
4.4404229122638795e-6	1.076721712417422e-12	1.0577877109730493e-32
4.464296153727664e-6	1.0819039115660264e-12	5.434714727235181e-33
4.488169395191448e-6	1.0870863158080805e-12	2.7130895672222078e-33
4.512042636655233e-6	1.0922689222243263e-12	1.3182854527964744e-33
4.535915878119017e-6	1.0974517279505318e-12	6.238233076166096e-34
4.559789119582801e-6	1.1026347301761833e-12	2.8735408627669596e-34
4.583662361046585e-6	1.1078179261432719e-12	1.2864195337359454e-34
4.607535602510369e-6	1.1130013131450776e-12	5.579937796982539e-35
4.631408843974154e-6	1.1181848885249648e-12	2.332816828725706e-35
4.655282085437938e-6	1.1233686496751962e-12	9.316202680342644e-36
4.6791553269017224e-6	1.128552594035893e-12	3.4965076649844716e-36
4.7030285683655066e-6	1.1337367190938649e-12	1.192920418970278e-36
4.7269018098292915e-6	1.1389210223816324e-12	3.397214891969773e-37
4.750775051293076e-6	1.1441055014763555e-12	5.567838873340375e-38
4.77464829275686e-6	1.1492901539988338e-12	2.317789002944514e-38
4.798521534220644e-6	1.1544749776125115e-12	3.1899598400754574e-38
4.822394775684428e-6	1.1596599700225658e-12	2.401395523011481e-38
4.846268017148213e-6	1.1648451289749571e-12	1.4971535849684387e-38
4.870141258611997e-6	1.1700304522555118e-12	8.46266485379333e-39
4.894014500075781e-6	1.1752159376890895e-12	4.490236219685721e-39
4.917887741539565e-6	1.1804015831386634e-12	2.2743969772437025e-39
4.9417609830033495e-6	1.1855873865045432e-12	1.1099719794066552e-39
4.9656342244671344e-6	1.1907733457235585e-12	5.247437095776819e-40
4.9895074659309186e-6	1.1959594587682615e-12	2.410681835124718e-40
5.013380707394703e-6	1.2011457236461517e-12	1.0779851724668098e-40
5.037253948858487e-6	1.2063321383989781e-12	4.694540850106046e-41
5.061127190322271e-6	1.2115187011019121e-12	1.9900141970719032e-41
5.085000431786056e-6	1.2167054098629203e-12	8.197512577438435e-42
5.10887367324984e-6	1.2218922628220366e-12	3.2711996182628354e-42
5.132746914713624e-6	1.2270792581506644e-12	1.257757174282445e-42
5.156620156177408e-6	1.232266394050965e-12	4.616891399663005e-43
5.180493397641193e-6	1.2374536687552093e-12	1.5910245100011407e-43
5.204366639104977e-6	1.2426410805251471e-12	4.972325023466045e-44
5.2282398805687615e-6	1.247828627651384e-12	1.2879967368985468e-44
5.252113122032546e-6	1.2530163084527714e-12	1.8341789444862294e-45
5.27598636349633e-6	1.258204121275826e-12	8.406493293576688e-46
5.299859604960115e-6	1.2633920644942114e-12	1.0055502174125696e-45
5.323732846423899e-6	1.2685801365081393e-12	6.8854688995308594e-46
5.347606087887683e-6	1.2737683357438602e-12	3.932289253266858e-46
5.371479329351467e-6	1.2789566606531051e-12	2.040897676245406e-46
5.395352570815251e-6	1.2841451097125778e-12	9.953631248676736e-47
5.419225812279036e-6	1.2893336814235098e-12	4.636832254432114e-47
5.44309905374282e-6	1.2945223743111045e-12	2.08185421815258e-47
5.466972295206604e-6	1.299711186924087e-12	9.056323165101854e-48
5.4908455366703885e-6	1.3049001178342189e-12	3.82876169552897e-48
5.514718778134173e-6	1.310089165635867e-12	1.5756754664094555e-48
5.5385920195979576e-6	1.3152783289455417e-12	6.315139110335606e-49
5.562465261061742e-6	1.320467606401499e-12	2.4635447868897923e-49
5.586338502525526e-6	1.3256569966632904e-12	9.337994444610547e-50
5.61021174398931e-6	1.3308464984113008e-12	3.4281678975650783e-50
5.634084985453095e-6	1.3360361103463991e-12	1.2122521618520872e-50
5.657958226916879e-6	1.3412258311895584e-12	4.09013083432971e-51
5.681831468380663e-6	1.3464156596814412e-12	1.2941316807412769e-51
5.705704709844447e-6	1.3516055945820104e-12	3.70429598876232e-52
5.729577951308231e-6	1.356795634670163e-12	8.72259812465533e-53

==> figures/fig2.txt <==
time	currentNoPrecond	currentPrecond
-3.795845392741704e-6	3.406988078586328e-27	3.059953072389619e-25
-3.7719721512779195e-6	5.79948028842068e-26	3.283438253958279e-25
-3.7480989098141354e-6	3.066218669350796e-25	1.6053638816041243e-25
-3.724225668350351e-6	1.0851968300524271e-24	5.375836075413504e-25
-3.7003524268865667e-6	3.1271579306973645e-24	2.4986775229034973e-24
-3.676479185422782e-6	7.949628094521471e-24	7.24030865168348e-24
-3.652605943958998e-6	1.856357953171035e-23	1.7773401070949816e-23
-3.628732702495214e-6	4.07410324497033e-23	3.9869952785239236e-23
-3.6048594610314294e-6	8.521093448758345e-23	8.425889015801083e-23
-3.5809862195676453e-6	1.713502093383105e-22	1.7031711688072753e-22
-3.5571129781038607e-6	3.3318561489072606e-22	3.3207138214698767e-22
-3.5332397366400766e-6	6.287879868079361e-22	6.275925496738697e-22
-3.5093664951762925e-6	1.1543037975903053e-21	1.1530272108324405e-21
-3.485493253712508e-6	2.063639523053202e-21	2.0622821574756116e-21
-3.461620012248724e-6	3.5935686495710045e-21	3.592131587564326e-21
-3.4377467707849393e-6	6.090528300288367e-21	6.089014086002772e-21
-3.413873529321155e-6	1.0027274241142074e-20	1.0025688241327724e-20
-3.3900002878573706e-6	1.5980653748236874e-20	1.5979006528733963e-20
-3.3661270463935865e-6	2.4508719020568785e-20	2.450703035533804e-20
-3.3422538049298023e-6	3.580398117947907e-20	3.580228659358508e-20
-3.318380563466018e-6	4.888995487481133e-20	4.888831597852192e-20
-3.2945073220022337e-6	5.993929112107998e-20	5.993781141927658e-20
-3.270634080538449e-6	5.897751791326437e-20	5.897636658486958e-20
-3.246760839074665e-6	2.3745240821233624e-20	2.3744703085757138e-20
-3.2228875976108805e-6	9.149947637904068e-20	9.149907565512418e-20
-3.1990143561470964e-6	3.747889708426682e-19	3.747869925863765e-19
-3.1751411146833122e-6	9.891410301242391e-19	9.89136670803069e-19
-3.1512678732195277e-6	2.2248793851769164e-18	2.2248715888424593e-18
-3.1273946317557436e-6	4.582954541308441e-18	4.582942054226028e-18
-3.103521390291959e-6	8.902496765659953e-18	8.902478341265323e-18
-3.079648148828175e-6	1.654940957533502e-17	1.6549384481237253e-17
-3.0557749073643904e-6	2.9683683438056996e-17	2.968365251349033e-17
-3.0319016659006062e-6	5.161848876413224e-17	5.1618456425866464e-17
-3.008028424436822e-6	8.726741710324359e-17	8.72673949133943e-17
-2.9841551829730376e-6	1.4363616418333158e-16	1.4363617688856042e-16
-2.9602819415092534e-6	2.302326328847898e-16	2.302327282209755e-16
-2.936408700045469e-6	3.59114725866272e-16	3.591149898859334e-16
-2.9125354585816848e-6	5.440215785743452e-16	5.440221587524059e-16
-2.8886622171179007e-6	7.975728395334227e-16	7.975739783333486e-16
-2.864788975654116e-6	1.1247737842659224e-15	1.1247758659965588e-15
-2.840915734190332e-6	1.5098979298359916e-15	1.509901543156108e-15
-2.8170424927265475e-6	1.8920609551264683e-15	1.8920669719720447e-15
-2.7931692512627633e-6	2.1222439418346294e-15	2.1222536106623614e-15
-2.7692960097989788e-6	1.8909609914907815e-15	1.8909760440574557e-15
-2.7454227683351947e-6	6.116305082736041e-16	6.11653535901067e-16
-2.7215495268714105e-6	2.768737447483803e-15	2.768704846688322e-15
-2.697676285407626e-6	1.0036463858309835e-14	1.00364177209651e-14
-2.673803043943842e-6	2.413801949251939e-14	2.413795687728671e-14
-2.6499298024800573e-6	4.975704230575548e-14	4.9756961204965967e-14
-2.6260565610162732e-6	9.412135193406926e-14	9.4121253027328e-14
-2.6021833195524887e-6	1.6806093941321093e-13	1.6806082894445643e-13
-2.5783100780887045e-6	2.8732603842709426e-13	2.873259327904483e-13
-2.5544368366249204e-6	4.741090255713481e-13	4.741089582921416e-13
-2.530563595161136e-6	7.58595959049692e-13	7.585959909699445e-13
-2.5066903536973518e-6	1.1801700083931398e-12	1.1801702419392507e-12
-2.4828171122335672e-6	1.787558965287704e-12	1.7875595636385891e-12
-2.458943870769783e-6	2.6367094147134154e-12	2.636710626396226e-12
-2.435070629305999e-6	3.784415948878367e-12	3.784418137661816e-12
-2.4111973878422144e-6	5.274660770298964e-12	5.274664449033265e-12
-2.3873241463784303e-6	7.113150941938568e-12	7.113156806967603e-12
-2.3634509049146458e-6	9.223613415447113e-12	9.223622375201174e-12
-2.3395776634508616e-6	1.1376994338430603e-11	1.1377007525464041e-11
-2.315704421987077e-6	1.3081856687029907e-11	1.3081875437337558e-11
-2.291831180523293e-6	1.3421163201806495e-11	1.3421188980114225e-11
-2.267957939059509e-6	1.0817738905624246e-11	1.0817773166373307e-11
-2.2440846975957243e-6	2.713440167045055e-12	2.713484861880317e-12
-2.22021145613194e-6	1.4904316086084142e-11	1.49042635230762e-11
-2.1963382146681556e-6	4.798620523172497e-11	4.798614443586615e-11
-2.1724649732043715e-6	1.0521975134694713e-10	1.0521968672846147e-10
-2.148591731740587e-6	1.9880222833878975e-10	1.9880216842844346e-10
-2.124718490276803e-6	3.4536510424655564e-10	3.453650637437438e-10
-2.1008452488130187e-6	5.668714615466575e-10	5.668714637412409e-10
-2.076972007349234e-6	8.913310453158437e-10	8.913311249107935e-10
-2.05309876588545e-6	1.3530551574550945e-9	1.3530553636465115e-9
-2.0292255244216655e-6	1.9920296531847145e-9	1.9920300527039734e-9
-2.0053522829578814e-6	2.851798320490401e-9	2.8517990001180367e-9
-1.9814790414940973e-6	3.975020196078673e-9	3.97502126390236e-9
-1.9576058000303127e-6	5.3955977063544825e-9	5.39559929074916e-9
-1.9337325585665286e-6	7.125981689341954e-9	7.125983934349396e-9
-1.909859317102744e-6	9.137970860427519e-9	9.137973915909754e-9
-1.88598607563896e-6	1.1335080582964552e-8	1.1335084587642516e-8
-1.8621128341751756e-6	1.351442358346869e-8	1.3514428638895978e-8
-1.8382395927113913e-6	1.531611331467428e-8	1.5316119448217617e-8
-1.814366351247607e-6	1.615858713238934e-8	1.6158594247962978e-8
-1.7904931097838226e-6	1.515910393379393e-8	1.5159111750251653e-8
-1.7666198683200383e-6	1.104026181161298e-8	1.104026979454702e-8
-1.7427466268562542e-6	2.0326661400617237e-9	2.032673627303447e-9
-1.7188733853924698e-6	1.4280854513049645e-8	1.428084947205004e-8
-1.6950001439286855e-6	4.096541755925254e-8	4.096541642172563e-8
-1.6711269024649012e-6	8.193183222542335e-8	8.19318374631324e-8
-1.6472536610011168e-6	1.419091397841848e-7	1.4190915447442538e-7
-1.6233804195373325e-6	2.2642216265493095e-7	2.2642219047606705e-7
-1.5995071780735484e-6	3.4163875914525575e-7	3.41638804279465e-7
-1.575633936609764e-6	4.940560519627242e-7	4.940561188924524e-7
-1.5517606951459797e-6	6.899712742192004e-7	6.89971367393755e-7
-1.5278874536821954e-6	9.346787420096047e-7	9.346788653619199e-7
-1.504014212218411e-6	1.2313343339749515e-6	1.2313344902756785e-6
-1.4801409707546267e-6	1.5794350327531293e-6	1.5794352228054658e-6
-1.4562677292908424e-6	1.9728758261005856e-6	1.9728760477943837e-6
-1.4323944878270583e-6	2.397571849170796e-6	2.3975720964456458e-6
-1.408521246363274e-6	2.828672108515309e-6	2.8286723703009386e-6
-1.3846480048994896e-6	3.227443924293431e-6	3.2274441835372866e-6
-1.3607747634357053e-6	3.5379748476645136e-6	3.5379750805786197e-6
-1.336901521971921e-6	3.6839203476296316e-6	3.6839205233129753e-6
-1.3130282805081366e-6	3.5656184238401112e-6	3.565618504444163e-6
-1.2891550390443525e-6	3.057993049112257e-6	3.0579929906710157e-6
-1.2652817975805682e-6	2.009788325815282e-6	2.0097880795534376e-6
-1.2414085561167838e-6	2.4674312788668204e-7	2.4674262288855215e-7
-1.2175353146529995e-6	2.436702746716914e-6	2.43670350355103e-6
-1.1936620731892152e-6	6.2445757324560975e-6	6.244576812732169e-6
-1.1697888317254308e-6	1.1396565716887573e-5	1.1396567145248993e-5
-1.1459155902616467e-6	1.8097772539129056e-5	1.809777432223001e-5
-1.1220423487978624e-6	2.6522335170517887e-5	2.6522337290035536e-5
-1.098169107334078e-6	3.6788840450232e-5	3.678884285736933e-5
-1.0742958658702937e-6	4.893143843774938e-5	4.8931441049272234e-5
-1.0504226244065094e-6	6.286747479321552e-5	6.286747748971756e-5
-1.026549382942725e-6	7.836305825626123e-5	7.836306088353054e-5
-1.0026761414789407e-6	9.499859385956114e-5	9.49985962336461e-5
-9.788029000151566e-7	0.00011213692378908085	0.000112136925705489
-9.549296585513723e-7	0.00012889727485124595	0.00012889727609850327
-9.310564170875879e-7	0.00014413864886625866	0.00014413864924363217
-9.071831756238036e-7	0.00015645653805412263	0.00015645653739221023
-8.833099341600193e-7	0.00016419682926346413	0.00016419682744719943
-8.59436692696235e-7	0.00016549041343907108	0.00016549041043000274
-8.355634512324507e-7	0.00015831129123827157	0.00015831128709463418
-8.116902097686664e-7	0.00014055984448430985	0.00014055983937608915
-7.878169683048821e-7	0.0001101714911949996	0.00011017148540835977
-7.639437268410978e-7	6.524988935321287e-5	6.524988327283904e-5
-7.400704853773135e-7	4.34741298688933e-6	4.347406047936274e-6
-7.161972439135292e-7	7.406623679303568e-5	7.406624159973675e-5
-6.923240024497449e-7	0.00016997729375832715	0.00016997729715513365
-6.684507609859606e-7	0.00028318297770269315	0.0002831829790675798
-6.445775195221763e-7	0.000412352464256731	0.00041235246308372366
-6.20704278058392e-7	0.0005550843594429637	0.0005550843553931383
-5.968310365946077e-7	0.0007078367036164924	0.0007078366965858056
-5.729577951308234e-7	0.0008659157668599847	0.0008659157570423587
-5.490845536670391e-7	0.0010235326306348446	0.0010235326185718148
-5.252113122032548e-7	0.001173934560759461	0.0011739345473692174
-5.013380707394705e-7	0.001309614069717446	0.0013096140562957469
-4.774648292756862e-7	0.0014225935219744227	0.0014225935101636385
-4.535915878119019e-7	0.0015047775267198308	0.0015047775184433153
-4.297183463481176e-7	0.0015483595825634756	0.001548359579924814
-4.058451048843333e-7	0.0015462639378290297	0.0015462639429816788
-3.81971863420549e-7	0.001492598888033171	0.0014925989030242746
-3.580986219567647e-7	0.0013830942219693082	0.0013830942485694856
-3.342253804929804e-7	0.0012154936791964968	0.0012154937187291103
-3.103521390291961e-7	0.0009898734738143099	0.0009898735269965229
-2.864788975654118e-7	0.0007088607326646556	0.0007088607994768742
-2.626056561016275e-7	0.0003777355527711541	0.0003777356323862052
-2.387324146378432e-7	7.601364490103649e-6	7.601423863735642e-6
-2.1485917317405892e-7	0.00040118592458356344	0.0004011858259966931
-1.909859317102746e-7	0.0008262240901444158	0.0008262239865595638
-1.671126902464903e-7	0.0012570069437334603	0.001257006839310292
-1.43239448782706e-7	0.0016785863807845718	0.0016785862801045554
-1.1936620731892172e-7	0.002075690385847379	0.002075690293722097
-9.549296585513741e-8	0.0024334339269990414	0.0024334338482094953
-7.16197243913531e-8	0.0027380441443307746	0.002738044083357221
-4.774648292756881e-8	0.0029775502640852457	0.002977550224841898
-2.387324146378451e-8	0.003142395481642012	0.0031423954672393584
-2.117582368135751e-22	0.0032259326500831045	0.0032259326626352964
2.3873241463784088e-8	0.0032247724970753465	0.0032247725375677623
4.774648292756839e-8	0.0031389622021399345	0.0031389622703650263
7.161972439135268e-8	0.002971982905422986	0.00297198299999049
9.549296585513699e-8	0.002730566307741386	0.0027305664261583627
1.193662073189213e-7	0.0024243420984289706	0.002424342237246493
1.4323944878270557e-7	0.0020653386519490797	0.002065338806960387
1.6711269024648988e-7	0.0016673684897947848	0.0016673686562728098
1.9098593171027419e-7	0.0012453368249820496	0.0012453369979396945
2.148591731740585e-7	0.0008145160543077162	0.0008145162287588235
2.387324146378428e-7	0.0003898362912209183	0.0003898364624673015
2.626056561016271e-7	1.61829161236912e-5	1.6182771594719265e-5
2.8647889756541136e-7	0.00038734420759625775	0.00038734405585585057
3.103521390291957e-7	0.0007171980812059857	0.000717197943696317
3.3422538049297997e-7	0.0009967606218957287	0.0009967605009069372
3.580986219567643e-7	0.0012208243666499328	0.001220824263606137
3.819718634205486e-7	0.001386833507990292	0.0013868334235405473
4.0584510488433286e-7	0.0014947787167194115	0.0014947786508164615
4.297183463481172e-7	0.001546975677885989	0.0015469756298965613
4.535915878119015e-7	0.0015477441875076518	0.001547744156330926
4.774648292756858e-7	0.0015030140820827538	0.0015030140662792369
5.0133807073947e-7	0.0014198869809953045	0.0014198869789084011
5.252113122032544e-7	0.0013061829537012984	0.0013061829635685046
5.490845536670387e-7	0.001169999324668676	0.0011699993447137158
5.729577951308229e-7	0.001019305279419183	0.0010193053079234921
5.968310365946073e-7	0.0008615911659572642	0.0008615912013092918
6.207042780583916e-7	0.0007035858711376944	0.0007035859118619786
6.445775195221759e-7	0.0005510498706022962	0.0005510499153698618
6.684507609859602e-7	0.00040864595220586224	0.00040864599983128744
6.923240024497445e-7	0.00027988458925036784	0.00027988463867874834
7.161972439135288e-7	0.00016713686686234538	0.0001671369171491714
7.40070485377313e-7	7.170602272556653e-5	7.170607299549591e-5
7.639437268410974e-7	6.186489576394475e-6	6.18643982635171e-6
7.878169683048817e-7	6.667705403238595e-5	6.667700571457292e-5
8.116902097686659e-7	0.00011118059200287149	0.00011118054573483322
8.355634512324503e-7	0.00014119903415277523	0.00014119899046360887
8.594366926962346e-7	0.00015863524460124932	0.00015863520396379357
8.833099341600188e-7	0.00016555638725283228	0.0001655563500653175
9.071831756238032e-7	0.0001640613821235726	0.00016406134869925237
9.310564170875875e-7	0.00015617292898859652	0.00015617289954726168
9.549296585513718e-7	0.0001437549306172997	0.00014375490527973185
9.788029000151562e-7	0.00012845505469394645	0.0001284550334793562
1.0026761414789403e-6	0.00011167072890116374	0.00011167071172941216
1.0265493829427246e-6	9.453575320429863e-5	9.45357399020749e-5
1.050422624406509e-6	7.792399866756704e-5	7.792398897887685e-5
1.0742958658702933e-6	6.246632440572813e-5	6.246631800601798e-5
1.0981691073340776e-6	4.857683416289472e-5	4.857683067542237e-5
1.122042348797862e-6	3.648484594154704e-5	3.6484844955442865e-5
1.1459155902616463e-6	2.626938965100973e-5	2.6269390739403458e-5
1.1697888317254304e-6	1.7893607089327427e-5	1.7893609826676864e-5
1.1936620731892147e-6	1.123704051564624e-5	1.1237044493134457e-5
1.217535314652999e-6	6.1244082289203224e-6	6.124413066976368e-6
1.2414085561167834e-6	2.3500764381753337e-6	2.350081792974796e-6
1.2652817975805677e-6	3.0528021499375994e-7	3.0527457353104614e-7
1.289155039044352e-6	2.0467864992331952e-6	2.046780898071203e-6
1.3130282805081362e-6	3.078087172256747e-6	3.0780817740974223e-6
1.3369015219719205e-6	3.5732640992504944e-6	3.573259042424123e-6
1.3607747634357048e-6	3.682864779704407e-6	3.6828601588590676e-6
1.3846480048994892e-6	3.5312553675087093e-6	3.5312512375139648e-6
1.4085212463632735e-6	3.217430780775504e-6	3.2174271626612184e-6
1.4323944878270578e-6	2.817139013470883e-6	2.8171359009472343e-6
1.456267729290842e-6	2.385781498595929e-6	2.385778864593141e-6
1.4801409707546263e-6	1.961670389176884e-6	1.9616681920050572e-6
1.5040142122184106e-6	1.569324231630204e-6	1.569322420496982e-6
1.527887453682195e-6	1.2225761175251344e-6	1.222574637234399e-6
1.5517606951459793e-6	9.273495865687296e-7	9.27348381327345e-7
1.5756339366097636e-6	6.840247755938085e-7	6.840237919143166e-7
1.599507178073548e-6	4.893697021523125e-7	4.893688909057507e-7
1.623380419537332e-6	3.380496572025174e-7	3.3804897491282027e-7
1.6472536610011164e-6	2.2375294151409797e-7	2.2375235101618667e-7
1.6711269024649008e-6	1.3998565990430423e-7	1.399851305040386e-7
1.695000143928685e-6	8.05942612876714e-8	8.059376858758223e-8
1.7188733853924694e-6	4.007424411038814e-8	4.007376979696753e-8
1.7427466268562537e-6	1.3719257268198371e-8	1.3718790670706196e-8
1.7666198683200379e-6	2.3580663892896712e-9	2.358584530737456e-9
1.7904931097838222e-6	1.1205728594784774e-8	1.1206230264152843e-8
1.8143663512476065e-6	1.521914953443102e-8	1.5219665894091552e-8
1.8382395927113909e-6	1.6153973626084997e-8	1.6154508177278566e-8
1.8621128341751752e-6	1.5275536108870182e-8	1.5276089714403277e-8
1.8859860756389595e-6	1.3457221439290969e-8	1.3457793715701518e-8
1.9098593171027437e-6	1.1273592567909338e-8	1.1274182437534289e-8
1.933732558566528e-6	9.079489882028277e-9	9.080095912350331e-9
1.9576058000303123e-6	7.07430927631671e-9	7.074929907844206e-9
1.981479041494097e-6	5.3522353302208975e-9	5.352869027033257e-9
2.005352282957881e-6	3.9400481563912355e-9	3.9406934988823634e-9
2.029225524421665e-6	2.8244985526468897e-9	2.825154286990168e-9
2.0530987658854497e-6	1.9713073219199544e-9	1.9719723777195454e-9
2.0769720073492338e-6	1.3377083596179868e-9	1.338381844521966e-9
2.1008452488130183e-6	8.80210430950754e-10	8.808916079542616e-10
2.1247184902768024e-6	5.589635321343945e-10	5.596517809563608e-10
2.1485917317405866e-6	3.398252852946244e-10	3.40520040804853e-10
2.172464973204371e-6	1.9495707217564132e-10	1.9565770983890284e-10
2.1963382146681552e-6	1.0255208528859328e-10	1.0325763665476438e-10
2.2202114561319398e-6	4.611307456762781e-11	4.682116723324791e-11
2.244084697595724e-6	1.356021024037574e-11	1.4258666108453159e-11
2.2679579390595084e-6	3.836259861204181e-12	3.0334880062865257e-12
2.2918311805232926e-6	1.1701857793234773e-11	1.094480358246416e-11
2.3157044219870767e-6	1.4198473330319017e-11	1.3440479794336104e-11
2.3395776634508612e-6	1.381103675815314e-11	1.3047375374628126e-11
2.3634509049146453e-6	1.209234458884686e-11	1.132093604831518e-11
2.38732414637843e-6	9.94483599406974e-12	9.1639486585641e-12
2.411197387842214e-6	7.851228787431445e-12	7.058882238664186e-12
2.4350706293059986e-6	6.035780915913369e-12	5.229425821865335e-12
2.4589438707697827e-6	4.572567229477674e-12	3.748856324563185e-12
2.482817112233567e-6	3.4552623814234328e-12	2.6099636787936757e-12
2.5066903536973513e-6	2.6399192881553596e-12	1.7681566821361244e-12
2.5305635951611355e-6	2.0694815076266334e-12	1.166531091107881e-12
2.55443683662492e-6	1.686653456996367e-12	7.492809947261634e-13
2.578310078088704e-6	1.4401836367034474e-12	4.6792050091599e-13
2.6021833195524882e-6	1.2879034486782166e-12	2.8332638203783723e-13
2.626056561016273e-6	1.1978126157454393e-12	1.655489832348105e-13
2.649929802480057e-6	1.1473887400677117e-12	9.25920961205599e-14
2.6738030439438415e-6	1.1216620392652118e-12	4.885857105523291e-14
2.6976762854076256e-6	1.1110226520478294e-12	2.3632453946686836e-14
2.72154952687141e-6	1.109416613931099e-12	9.767683528280068e-15
2.7454227683351942e-6	1.113080550395924e-12	2.637311209179316e-15
2.7692960097989784e-6	1.1197115488740418e-12	6.670847284208298e-16
2.793169251262763e-6	1.127931449050126e-12	1.9071107487818317e-15
2.817042492726547e-6	1.1369406363775894e-12	2.1199191851478665e-15
2.8409157341903316e-6	1.1462943459460616e-12	1.8825922529481275e-15
2.8647889756541157e-6	1.1557594360026985e-12	1.498984930012569e-15
2.8886622171179002e-6	1.165224365529357e-12	1.1149511082939214e-15
2.9125354585816844e-6	1.1746440963539095e-12	7.896994561658188e-16
2.9364087000454685e-6	1.184007502946555e-12	5.381443192440748e-16
2.960281941509253e-6	1.1933189107037282e-12	3.549443287529534e-16
2.984155182973037e-6	1.2025882181279864e-12	2.273887930289645e-16
3.0080284244368217e-6	1.211826032842942e-12	1.4176084958125646e-16
3.031901665900606e-6	1.2210415960349743e-12	8.606718158130905e-17
3.0557749073643904e-6	1.230242158841014e-12	5.087146321149747e-17
3.0796481488281745e-6	1.2394330425685135e-12	2.9231211895808055e-17
3.1035213902919586e-6	1.248617965017538e-12	1.628280800945044e-17
3.127394631755743e-6	1.257799422520845e-12	8.749928956196378e-18
3.1512678732195273e-6	1.2669790342093333e-12	4.4984180914004485e-18
3.175141114683312e-6	1.2761578169051033e-12	2.1797698421423802e-18
3.199014356147096e-6	1.2853363889525152e-12	9.66174270422762e-19
3.22288759761088e-6	1.2945151135730177e-12	3.6382066078599866e-19
3.2467608390746646e-6	1.3036941955621557e-12	8.675754752697548e-20
3.2706340805384487e-6	1.3128737442375674e-12	2.5436570805555668e-20
3.2945073220022333e-6	1.3220538131234294e-12	5.929468650116238e-20
3.3183805634660174e-6	1.3312344242182324e-12	5.972114004511812e-20
3.342253804929802e-6	1.3404155823916798e-12	4.852843254848321e-20
3.366127046393586e-6	1.3495972836596693e-12	3.5461605700395077e-20
3.39000028785737e-6	1.358779519778135e-12	2.4237848807749175e-20
3.4138735293211547e-6	1.3679622806920554e-12	1.5785671746841046e-20
3.437746770784939e-6	1.3771455557758067e-12	9.895204472535333e-21
3.4616200122487234e-6	1.386329334418367e-12	6.0049085578880845e-21
3.4854932537125075e-6	1.395513606269014e-12	3.539893490922084e-21
3.509366495176292e-6	1.404698361317587e-12	2.0308555359547737e-21
3.533239736640076e-6	1.4138835899008118e-12	1.1346594798183136e-21
3.5571129781038603e-6	1.4230692826807804e-12	6.171473021597215e-22
3.580986219567645e-6	1.4322554306165458e-12	3.2628988338998322e-22
3.604859461031429e-6	1.4414420249376187e-12	1.6720469367001394e-22
3.6287327024952135e-6	1.450629057121979e-12	8.263247210934937e-23
3.6526059439589976e-6	1.4598165188786223e-12	3.9047987616215024e-23
3.6764791854227817e-6	1.4690044021337863e-12	1.7374154112764868e-23
3.7003524268865663e-6	1.4781926990201718e-12	7.055953346273568e-24
3.7242256683503504e-6	1.4873814018680794e-12	2.419394141498121e-24
3.748098909814135e-6	1.4965705031977203e-12	5.072260472223581e-25
3.771972151277919e-6	1.505759995712663e-12	1.6957515330880494e-25
3.7958453927417036e-6	1.5149498722936834e-12	3.289834826941963e-25
3.819718634205488e-6	1.5241401259933426e-12	3.005036425443139e-25
3.843591875669272e-6	1.5333307500306222e-12	2.2348379424684866e-25
3.867465117133056e-6	1.5425217377858018e-12	1.4988802041766558e-25
3.8913383585968405e-6	1.551713082795869e-12	9.414513653361308e-26
3.915211600060625e-6	1.5609047787497964e-12	5.638190669639537e-26
3.93908484152441e-6	1.570096819484039e-12	3.2511122258500115e-26
3.962958082988194e-6	1.5792891989783105e-12	1.8152524460277085e-26
3.986831324451978e-6	1.5884819113515042e-12	9.84685454595943e-27
4.010704565915762e-6	1.5976749508576716e-12	5.198624572294056e-27
4.034577807379546e-6	1.6068683118821549e-12	2.6728811223868518e-27
4.058451048843331e-6	1.616061988937824e-12	1.3377897047079548e-27
4.082324290307115e-6	1.625255976661496e-12	6.507911056675192e-28
4.106197531770899e-6	1.6344502698105264e-12	3.067916089096015e-28
4.1300707732346834e-6	1.64364486325945e-12	1.39432442396069e-28
4.1539440146984675e-6	1.6528397519966495e-12	6.056037037102024e-29
4.1778172561622525e-6	1.662034931121246e-12	2.474096687774143e-29
4.201690497626037e-6	1.6712303958400513e-12	9.20455084576041e-30
4.225563739089821e-6	1.6804261414646487e-12	2.872262795093679e-30
4.249436980553605e-6	1.6896221634084744e-12	5.265635338886332e-31
4.27331022201739e-6	1.6988184571842358e-12	1.986924932069395e-31
4.297183463481174e-6	1.708015018401094e-12	3.2575592895472887e-31
4.321056704944958e-6	1.7172118427622068e-12	2.7007985581523024e-31
4.344929946408742e-6	1.7264089260621743e-12	1.8386887237164636e-31
4.368803187872526e-6	1.7356062641845604e-12	1.1319412435528273e-31
4.392676429336311e-6	1.7448038530997008e-12	6.533827255100073e-32
4.416549670800095e-6	1.754001688862357e-12	3.598255043893551e-32
4.4404229122638795e-6	1.7631997676094155e-12	1.9086229970204752e-32
4.464296153727664e-6	1.7723980855578117e-12	9.805095440459359e-33
4.488169395191448e-6	1.7815966390025391e-12	4.894300369954992e-33
4.512042636655233e-6	1.7907954243146714e-12	2.3778478716120345e-33
4.535915878119017e-6	1.799994437939389e-12	1.1250692908251406e-33
4.559789119582801e-6	1.8091936763940875e-12	5.181679747805515e-34
4.583662361046585e-6	1.81839313626652e-12	2.3193163498888046e-34
4.607535602510369e-6	1.8275928142130397e-12	1.0058039249137238e-34
4.631408843974154e-6	1.8367927069569095e-12	4.2038042385990887e-35
4.655282085437938e-6	1.84599281128672e-12	1.678137490424918e-35
4.6791553269017224e-6	1.855193124054646e-12	6.294285933618027e-36
4.7030285683655066e-6	1.864393642174853e-12	2.1448112009278082e-36
4.7269018098292915e-6	1.8735943626221275e-12	6.087132135670045e-37
4.750775051293076e-6	1.882795282430396e-12	9.695176666238257e-38
4.77464829275686e-6	1.891996398691067e-12	4.1064398497524055e-38
4.798521534220644e-6	1.9011977085518188e-12	5.757149422902035e-38
4.822394775684428e-6	1.9103992092152488e-12	4.335736249717374e-38
4.846268017148213e-6	1.9196008979375323e-12	2.7026223757813924e-38
4.870141258611997e-6	1.928802772027214e-12	1.5273213297079214e-38
4.894014500075781e-6	1.938004828843835e-12	8.102217917105308e-39
4.917887741539565e-6	1.9472070657968193e-12	4.1031739763422094e-39
4.9417609830033495e-6	1.956409480344316e-12	2.0021173518081696e-39
4.9656342244671344e-6	1.9656120699919817e-12	9.463480815121793e-40
4.9895074659309186e-6	1.974814832291907e-12	4.346799275167432e-40
5.013380707394703e-6	1.9840177648414904e-12	1.9434168654320807e-40
5.037253948858487e-6	1.9932208652825584e-12	8.461834853013339e-41
5.061127190322271e-6	2.0024241313002945e-12	3.5862216598268137e-41
5.085000431786056e-6	2.0116275606221285e-12	1.476926565338732e-41
5.10887367324984e-6	2.0208311510168463e-12	5.891937695017067e-42
5.132746914713624e-6	2.030034900293657e-12	2.264575097707624e-42
5.156620156177408e-6	2.0392388063013228e-12	8.308362246353677e-43
5.180493397641193e-6	2.048442866927194e-12	2.8608282944808633e-43
5.204366639104977e-6	2.0576470800963787e-12	8.927095756862161e-44
5.2282398805687615e-6	2.0668514437709227e-12	2.30274646492202e-44
5.252113122032546e-6	2.0760559559489287e-12	3.1613844088142587e-45
5.27598636349633e-6	2.0852606146638902e-12	1.50073734184977e-45
5.299859604960115e-6	2.0944654179838474e-12	1.816150516726603e-45
5.323732846423899e-6	2.10367036401067e-12	1.2432798194148709e-45
5.347606087887683e-6	2.1128754508792187e-12	7.097099204382817e-46
5.371479329351467e-6	2.122080676756609e-12	3.682044779441677e-46
5.395352570815251e-6	2.1312860398416078e-12	1.795184836078291e-46
5.419225812279036e-6	2.140491538364049e-12	8.360387182863907e-47
5.44309905374282e-6	2.149697170584054e-12	3.752693519179485e-47
5.466972295206604e-6	2.158902934791305e-12	1.632065973136058e-47
5.4908455366703885e-6	2.1681088293045504e-12	6.898241220564808e-48
5.514718778134173e-6	2.1773148524709627e-12	2.8381720104687e-48
5.5385920195979576e-6	2.1865210026654866e-12	1.1372101233272318e-48
5.562465261061742e-6	2.1957272782903355e-12	4.43499967120406e-49
5.586338502525526e-6	2.2049336777743865e-12	1.680526456601202e-49
5.61021174398931e-6	2.2141401995726374e-12	6.16717209139847e-50
5.634084985453095e-6	2.2233468421656323e-12	2.179746775259098e-50
5.657958226916879e-6	2.2325536040589424e-12	7.349592582280802e-51
5.681831468380663e-6	2.2417604837827055e-12	2.3230873239695473e-51
5.705704709844447e-6	2.250967479890987e-12	6.637121540577898e-52
5.729577951308231e-6	2.2601745909615306e-12	1.5549810316693746e-52

==> figures/fig3cluster.txt <==
reNoPrecond	imNoPrecond
0.9999995955407953	1.3033229594393528e-7
0.9999995955407953	-1.3033229594393528e-7
0.9999995932513321	0.0
0.9999998025917656	3.3411274950805236e-7
0.9999998025917656	-3.3411274950805236e-7
0.9999999804392478	4.070903958527109e-7
0.9999999804392478	-4.070903958527109e-7
1.0000000196233767	4.070654048966364e-7
1.0000000196233767	-4.070654048966364e-7
1.0000001154137845	3.6993756116904875e-7
1.0000001154137845	-3.6993756116904875e-7
1.0000004044323978	1.3033349106936923e-7
1.0000004044323978	-1.3033349106936923e-7
1.0000002634993916	2.7575278414709855e-7
1.0000002634993916	-2.7575278414709855e-7
1.000000197478457	3.341158547404561e-7
1.000000197478457	-3.341158547404561e-7
1.0000002857491959	2.2185312532496834e-7
1.0000002857491959	-2.2185312532496834e-7
1.0000003496822467	1.4319261023350858e-7
1.0000003496822467	-1.4319261023350858e-7
1.000000149191687	3.08732450064985e-7
1.000000149191687	-3.08732450064985e-7
1.000000406754807	0.0
1.0000003875560979	0.0
1.0000002755088522	1.7567164897373712e-7
1.0000002755088522	-1.7567164897373712e-7
1.0000003634854961	0.0
1.0000003512566629	3.8673287193313857e-8
1.0000003512566629	-3.8673287193313857e-8
1.0000003263140513	9.18351136274685e-8
1.0000003263140513	-9.18351136274685e-8
0.9999996122578411	0.0
0.999999736500359	2.7574695610596545e-7
0.999999736500359	-2.7574695610596545e-7
0.9999998846348456	3.6992886022342974e-7
0.9999998846348456	-3.6992886022342974e-7
1.000000085463484	3.358691757720485e-7
1.000000085463484	-3.358691757720485e-7
1.0000002939391606	1.4740351336713962e-7
1.0000002939391606	-1.4740351336713962e-7
0.9999996502042012	1.432094879762918e-7
0.9999996502042012	-1.432094879762918e-7
0.9999997142862149	2.2180919832053233e-7
0.9999997142862149	-2.2180919832053233e-7
0.9999999928955887	3.44244450578223e-7
0.9999999928955887	-3.44244450578223e-7
1.0000002084026485	2.3624051650705377e-7
1.0000002084026485	-2.3624051650705377e-7
1.00000010973043	3.064799822602428e-7
1.00000010973043	-3.064799822602428e-7
1.000000007258821	3.443313203188719e-7
1.000000007258821	-3.443313203188719e-7
1.0000000272355591	3.322246266993846e-7
1.0000000272355591	-3.322246266993846e-7
0.9999996363410081	0.0
0.9999998507563559	3.087292085931065e-7
0.9999998507563559	-3.087292085931065e-7
0.9999996486195019	3.8783659137058486e-8
0.9999996486195019	-3.8783659137058486e-8
1.000000162547323	2.523089964109287e-7
1.000000162547323	-2.523089964109287e-7
0.9999999145897983	3.359166014823506e-7
0.9999999145897983	-3.359166014823506e-7
0.9999999727019306	3.3219666557404873e-7
0.9999999727019306	-3.3219666557404873e-7
0.9999996736391634	9.169472871455442e-8
0.9999996736391634	-9.169472871455442e-8
0.9999997243537653	1.756845502118419e-7
0.9999997243537653	-1.756845502118419e-7
1.0000003086934408	6.611308203996972e-8
1.0000003086934408	-6.611308203996972e-8
1.0000003148574603	8.447663581234927e-9
1.0000003148574603	-8.447663581234927e-9
0.9999997060271013	1.4737640773019513e-7
0.9999997060271013	-1.4737640773019513e-7
0.9999997915223737	2.362407680199271e-7
0.9999997915223737	-2.362407680199271e-7
0.9999998903417335	3.064243596717502e-7
0.9999998903417335	-3.064243596717502e-7
1.0000002935075025	7.28760174852547e-8
1.0000002935075025	-7.28760174852547e-8
1.000000057020326	2.996276032854674e-7
1.000000057020326	-2.996276032854674e-7
1.000000099641813	2.7446658597063813e-7
1.000000099641813	-2.7446658597063813e-7
0.999999837492762	2.5227132810081267e-7
0.999999837492762	-2.5227132810081267e-7
0.9999999431069175	2.995497715545693e-7
0.9999999431069175	-2.995497715545693e-7
0.9999996913651632	6.611473562222752e-8
0.9999996913651632	-6.611473562222752e-8
1.0000000801949125	2.7469450931912165e-7
1.0000000801949125	-2.7469450931912165e-7
0.9999996850152189	8.210831605192817e-9
0.9999996850152189	-8.210831605192817e-9
0.9999997062790595	7.298252881932938e-8
0.9999997062790595	-7.298252881932938e-8
1.0000001886071455	1.8040565079449145e-7
1.0000001886071455	-1.8040565079449145e-7
1.0000002384974005	9.538721768101136e-8
1.0000002384974005	-9.538721768101136e-8
0.9999999007468114	2.7428414346014973e-7
0.9999999007468114	-2.7428414346014973e-7
1.0000000245091862	2.7930090431320675e-7
1.0000000245091862	-2.7930090431320675e-7
1.0000000000441376	2.752060543484412e-7
1.0000000000441376	-2.752060543484412e-7
0.9999999195216185	2.7494699739266666e-7
0.9999999195216185	-2.7494699739266666e-7
1.000000139909224	1.990260280316596e-7
1.000000139909224	-1.990260280316596e-7
0.9999999756475361	2.793327956835447e-7
0.9999999756475361	-2.793327956835447e-7
0.999999811403985	1.8035209245402712e-7
0.999999811403985	-1.8035209245402712e-7
1.000000074851134	2.2209636583019632e-7
1.000000074851134	-2.2209636583019632e-7
1.0000002429878667	1.3250149618326108e-8
1.0000002429878667	-1.3250149618326108e-8
1.0000002246000022	0.0
0.9999997613613677	9.536057360440355e-8
0.9999997613613677	-9.536057360440355e-8
1.0000001407981398	1.5032281973759266e-7
1.0000001407981398	-1.5032281973759266e-7
1.0000002020307712	6.904757904341017e-8
1.0000002020307712	-6.904757904341017e-8
0.9999998601120108	1.989262684207657e-7
0.9999998601120108	-1.989262684207657e-7
0.9999999252260088	2.221037192326896e-7
0.9999999252260088	-2.221037192326896e-7
0.9999997569607814	1.3213530052938592e-8
0.9999997569607814	-1.3213530052938592e-8
0.9999997756426182	0.0
0.9999998591701861	1.5028725226700367e-7
0.9999998591701861	-1.5028725226700367e-7
1.0000000000633351	2.1785105685846337e-7
1.0000000000633351	-2.1785105685846337e-7
1.0000000475157111	1.9459531374389049e-7
1.0000000475157111	-1.9459531374389049e-7
1.0000000785377758	1.7183995425877124e-7
1.0000000785377758	-1.7183995425877124e-7
1.000000204457656	0.0
1.0000001159713854	1.1395977831638879e-7
1.0000001159713854	-1.1395977831638879e-7
1.0000001569463524	8.396133223452706e-8
1.0000001569463524	-8.396133223452706e-8
1.0000001778252925	3.365466960476518e-8
1.0000001778252925	-3.365466960476518e-8
1.0000001345636074	7.346014158827896e-8
1.0000001345636074	-7.346014158827896e-8
0.9999997978392662	6.904616213999665e-8
0.9999997978392662	-6.904616213999665e-8
0.9999999215375708	1.7183596845121688e-7
0.9999999215375708	-1.7183596845121688e-7
0.9999999525632937	1.9453306622299343e-7
0.9999999525632937	-1.9453306622299343e-7
0.9999997953542861	0.0
1.0000000000585187	1.844209368479818e-7
1.0000000000585187	-1.844209368479818e-7
1.0000001570994026	0.0
1.0000001385835875	0.0
0.999999883991669	1.1396505752414053e-7
0.999999883991669	-1.1396505752414053e-7
0.9999998431652648	8.397649351953758e-8
0.9999998431652648	-8.397649351953758e-8
0.999999865205035	7.348063768649796e-8
0.999999865205035	-7.348063768649796e-8
1.0000000485019036	1.282999305604487e-7
1.0000000485019036	-1.282999305604487e-7
0.9999999998911802	1.561976073006948e-7
0.9999999998911802	-1.561976073006948e-7
1.0000000000536233	1.1184269241892861e-7
1.0000000000536233	-1.1184269241892861e-7
0.9999998218440278	3.3878652609433274e-8
0.9999998218440278	-3.3878652609433274e-8
0.9999998424408704	0.0
0.9999999515366944	1.282573431186169e-7
0.9999999515366944	-1.282573431186169e-7
0.9999998623252093	0.0
1.0000000000908424	4.5670087751886844e-8
1.0000000000908424	-4.5670087751886844e-8

==> figures/fig5.txt <==
dt	condZ0NoPrecond	condZ0Precond
7.549381815673057e-10	28.458456977434107	2809.927876470627
1.342491024133365e-9	49.911717822519115	913.4865758890439
2.3873241463784305e-9	91.32515073439853	386.5760032619469
4.24532937459351e-9	207.2292243689089	293.300523261384
7.549381815673056e-9	636.0610586803873	278.33245282305757
1.3424910241333652e-8	1993.3277333701017	273.7442804478168
2.38732414637843e-8	6285.769223796489	272.3076313998909
4.2453293745935105e-8	19859.78585467853	271.8547415214826
7.549381815673056e-8	62784.63475526718	271.7116667862515
1.3424910241333654e-7	198524.9383131202	271.6664367375236
2.38732414637843e-7	627773.4737599553	271.6521351555641
4.2453293745935096e-7	1.9851765372709988e6	271.647612739774
7.549381815673056e-7	6.27766186341234e6	271.6461826404719


==> figures/meshes/sphere_faces.txt <==
0	12	16
12	13	132
132	16	12
16	132	17
13	14	133
133	132	13
132	133	134
134	17	132
17	134	18
14	15	135
135	133	14
133	135	136
136	134	133
134	136	137
137	18	134
18	137	19
15	2	52
52	135	15
135	52	53
53	136	135
136	53	54
54	137	136
137	54	55
55	19	137
19	55	4
0	16	24
16	17	138
138	24	16
24	138	25
17	18	139
139	138	17
138	139	140
140	25	138
25	140	26
18	19	141
141	139	18
139	141	142
142	140	139
140	142	143
143	26	140
26	143	27
19	4	88
88	141	19
141	88	89
89	142	141
142	89	90
90	143	142
143	90	91
91	27	143
27	91	8
0	24	28
24	25	144
144	28	24
28	144	29
25	26	145
145	144	25
144	145	146
146	29	144
29	146	30
26	27	147
147	145	26
145	147	148
148	146	145
146	148	149
149	30	146
30	149	31
27	8	124
124	147	27
147	124	125
125	148	147
148	125	126
126	149	148
149	126	127
127	31	149
31	127	10
0	28	20
28	29	150
150	20	28
20	150	21
29	30	151
151	150	29
150	151	152
152	21	150
21	152	22
30	31	153
153	151	30
151	153	154
154	152	151
152	154	155
155	22	152
22	155	23
31	10	103
103	153	31
153	103	102
102	154	153
154	102	101
101	155	154
155	101	100
100	23	155
23	100	5
0	20	12
20	21	156
156	12	20
12	156	13
21	22	157
157	156	21
156	157	158
158	13	156
13	158	14
22	23	159
159	157	22
157	159	160
160	158	157
158	160	161
161	14	158
14	161	15
23	5	59
59	159	23
159	59	58
58	160	159
160	58	57
57	161	160
161	57	56
56	15	161
15	56	2
4	55	92
55	54	162
162	92	55
92	162	93
54	53	163
163	162	54
162	163	164
164	93	162
93	164	94
53	52	165
165	163	53
163	165	166
166	164	163
164	166	167
167	94	164
94	167	95
52	2	60
60	165	52
165	60	61
61	166	165
166	61	62
62	167	166
167	62	63
63	95	167
95	63	9
8	91	111
91	90	168
168	111	91
111	168	110
90	89	169
169	168	90
168	169	170
170	110	168
110	170	109
89	88	171
171	169	89
169	171	172
172	170	169
170	172	173
173	109	170
109	173	108
88	4	84
84	171	88
171	84	85
85	172	171
172	85	86
86	173	172
173	86	87
87	108	173
108	87	6
10	127	51
127	126	174
174	51	127
51	174	50
126	125	175
175	174	126
174	175	176
176	50	174
50	176	49
125	124	177
177	175	125
175	177	178
178	176	175
176	178	179
179	49	176
49	179	48
124	8	47
47	177	124
177	47	46
46	178	177
178	46	45
45	179	178
179	45	44
44	48	179
48	44	1
5	100	96
100	101	180
180	96	100
96	180	97
101	102	181
181	180	101
180	181	182
182	97	180
97	182	98
102	103	183
183	181	102
181	183	184
184	182	181
182	184	185
185	98	182
98	185	99
103	10	119
119	183	103
183	119	118
118	184	183
184	118	117
117	185	184
185	117	116
116	99	185
99	116	7
2	56	64
56	57	186
186	64	56
64	186	65
57	58	187
187	186	57
186	187	188
188	65	186
65	188	66
58	59	189
189	187	58
187	189	190
190	188	187
188	190	191
191	66	188
66	191	67
59	5	104
104	189	59
189	104	105
105	190	189
190	105	106
106	191	190
191	106	107
107	67	191
67	107	11
4	92	84
92	93	192
192	84	92
84	192	85
93	94	193
193	192	93
192	193	194
194	85	192
85	194	86
94	95	195
195	193	94
193	195	196
196	194	193
194	196	197
197	86	194
86	197	87
95	9	115
115	195	95
195	115	114
114	196	195
196	114	113
113	197	196
197	113	112
112	87	197
87	112	6
8	111	47
111	110	198
198	47	111
47	198	46
110	109	199
199	198	110
198	199	200
200	46	198
46	200	45
109	108	201
201	199	109
199	201	202
202	200	199
200	202	203
203	45	200
45	203	44
108	6	39
39	201	108
201	39	38
38	202	201
202	38	37
37	203	202
203	37	36
36	44	203
44	36	1
10	51	119
51	50	204
204	119	51
119	204	118
50	49	205
205	204	50
204	205	206
206	118	204
118	206	117
49	48	207
207	205	49
205	207	208
208	206	205
206	208	209
209	117	206
117	209	116
48	1	40
40	207	48
207	40	41
41	208	207
208	41	42
42	209	208
209	42	43
43	116	209
116	43	7
5	96	104
96	97	210
210	104	96
104	210	105
97	98	211
211	210	97
210	211	212
212	105	210
105	212	106
98	99	213
213	211	98
211	213	214
214	212	211
212	214	215
215	106	212
106	215	107
99	7	120
120	213	99
213	120	121
121	214	213
214	121	122
122	215	214
215	122	123
123	107	215
107	123	11
2	64	60
64	65	216
216	60	64
60	216	61
65	66	217
217	216	65
216	217	218
218	61	216
61	218	62
66	67	219
219	217	66
217	219	220
220	218	217
218	220	221
221	62	218
62	221	63
67	11	131
131	219	67
219	131	130
130	220	219
220	130	129
129	221	220
221	129	128
128	63	221
63	128	9
3	68	76
68	69	222
222	76	68
76	222	77
69	70	223
223	222	69
222	223	224
224	77	222
77	224	78
70	71	225
225	223	70
223	225	226
226	224	223
224	226	227
227	78	224
78	227	79
71	6	112
112	225	71
225	112	113
113	226	225
226	113	114
114	227	226
227	114	115
115	79	227
79	115	9
3	35	68
35	34	228
228	68	35
68	228	69
34	33	229
229	228	34
228	229	230
230	69	228
69	230	70
33	32	231
231	229	33
229	231	232
232	230	229
230	232	233
233	70	230
70	233	71
32	1	36
36	231	32
231	36	37
37	232	231
232	37	38
38	233	232
233	38	39
39	71	233
71	39	6
3	72	35
72	73	234
234	35	72
35	234	34
73	74	235
235	234	73
234	235	236
236	34	234
34	236	33
74	75	237
237	235	74
235	237	238
238	236	235
236	238	239
239	33	236
33	239	32
75	7	43
43	237	75
237	43	42
42	238	237
238	42	41
41	239	238
239	41	40
40	32	239
32	40	1
3	80	72
80	81	240
240	72	80
72	240	73
81	82	241
241	240	81
240	241	242
242	73	240
73	242	74
82	83	243
243	241	82
241	243	244
244	242	241
242	244	245
245	74	242
74	245	75
83	11	123
123	243	83
243	123	122
122	244	243
244	122	121
121	245	244
245	121	120
120	75	245
75	120	7
3	76	80
76	77	246
246	80	76
80	246	81
77	78	247
247	246	77
246	247	248
248	81	246
81	248	82
78	79	249
249	247	78
247	249	250
250	248	247
248	250	251
251	82	248
82	251	83
79	9	128
128	249	79
249	128	129
129	250	249
250	129	130
130	251	250
251	130	131
131	83	251
83	131	11

==> figures/meshes/sphere_vertices.txt <==
0.5257311121191336	0.85065080835204	0.0
0.5257311121191336	-0.85065080835204	0.0
-0.5257311121191336	0.85065080835204	0.0
-0.5257311121191336	-0.85065080835204	0.0
0.0	0.5257311121191336	0.85065080835204
0.0	0.5257311121191336	-0.85065080835204
0.0	-0.5257311121191336	0.85065080835204
0.0	-0.5257311121191336	-0.85065080835204
0.85065080835204	0.0	0.5257311121191336
-0.85065080835204	0.0	0.5257311121191336
0.85065080835204	0.0	-0.5257311121191336
-0.85065080835204	0.0	-0.5257311121191336
0.3476853769021163	0.9376112620315699	0.0
0.12267321028262496	0.9924471187317514	0.0
-0.12267321028262496	0.9924471187317514	0.0
-0.3476853769021163	0.9376112620315699	0.0
0.4635805025361551	0.8659841352592946	0.18752225240631396
0.36801963084787487	0.8408146918043008	0.39697884749270057
0.2453464205652499	0.7649984783405754	0.5954682712390509
0.11589512563403878	0.651102754942469	0.7500890096252558
0.4635805025361551	0.8659841352592946	-0.18752225240631396
0.36801963084787487	0.8408146918043008	-0.39697884749270057
0.2453464205652499	0.7649984783405754	-0.5954682712390509
0.11589512563403878	0.651102754942469	-0.7500890096252558
0.651102754942469	0.7500890096252558	0.11589512563403878
0.7649984783405754	0.5954682712390509	0.2453464205652499
0.8408146918043008	0.39697884749270057	0.36801963084787487
0.8659841352592946	0.18752225240631396	0.4635805025361551
0.651102754942469	0.7500890096252558	-0.11589512563403878
0.7649984783405754	0.5954682712390509	-0.2453464205652499
0.8408146918043008	0.39697884749270057	-0.36801963084787487
0.8659841352592946	0.18752225240631396	-0.4635805025361551
0.3476853769021163	-0.9376112620315699	0.0
0.12267321028262496	-0.9924471187317514	0.0
-0.12267321028262496	-0.9924471187317514	0.0
-0.3476853769021163	-0.9376112620315699	0.0
0.4635805025361551	-0.8659841352592946	0.18752225240631396
0.36801963084787487	-0.8408146918043008	0.39697884749270057
0.2453464205652499	-0.7649984783405754	0.5954682712390509
0.11589512563403878	-0.651102754942469	0.7500890096252558
0.4635805025361551	-0.8659841352592946	-0.18752225240631396
0.36801963084787487	-0.8408146918043008	-0.39697884749270057
0.2453464205652499	-0.7649984783405754	-0.5954682712390509
0.11589512563403878	-0.651102754942469	-0.7500890096252558
0.651102754942469	-0.7500890096252558	0.11589512563403878
0.7649984783405754	-0.5954682712390509	0.2453464205652499
0.8408146918043008	-0.39697884749270057	0.36801963084787487
0.8659841352592946	-0.18752225240631396	0.4635805025361551
0.651102754942469	-0.7500890096252558	-0.11589512563403878
0.7649984783405754	-0.5954682712390509	-0.2453464205652499
0.8408146918043008	-0.39697884749270057	-0.36801963084787487
0.8659841352592946	-0.18752225240631396	-0.4635805025361551
-0.4635805025361551	0.8659841352592946	0.18752225240631396
-0.36801963084787487	0.8408146918043008	0.39697884749270057
-0.2453464205652499	0.7649984783405754	0.5954682712390509
-0.11589512563403878	0.651102754942469	0.7500890096252558
-0.4635805025361551	0.8659841352592946	-0.18752225240631396
-0.36801963084787487	0.8408146918043008	-0.39697884749270057
-0.2453464205652499	0.7649984783405754	-0.5954682712390509
-0.11589512563403878	0.651102754942469	-0.7500890096252558
-0.651102754942469	0.7500890096252558	0.11589512563403878
-0.7649984783405754	0.5954682712390509	0.2453464205652499
-0.8408146918043008	0.39697884749270057	0.36801963084787487
-0.8659841352592946	0.18752225240631396	0.4635805025361551
-0.651102754942469	0.7500890096252558	-0.11589512563403878
-0.7649984783405754	0.5954682712390509	-0.2453464205652499
-0.8408146918043008	0.39697884749270057	-0.36801963084787487
-0.8659841352592946	0.18752225240631396	-0.4635805025361551
-0.4635805025361551	-0.8659841352592946	0.18752225240631396
-0.36801963084787487	-0.8408146918043008	0.39697884749270057
-0.2453464205652499	-0.7649984783405754	0.5954682712390509
-0.11589512563403878	-0.651102754942469	0.7500890096252558
-0.4635805025361551	-0.8659841352592946	-0.18752225240631396
-0.36801963084787487	-0.8408146918043008	-0.39697884749270057
-0.2453464205652499	-0.7649984783405754	-0.5954682712390509
-0.11589512563403878	-0.651102754942469	-0.7500890096252558
-0.651102754942469	-0.7500890096252558	0.11589512563403878
-0.7649984783405754	-0.5954682712390509	0.2453464205652499
-0.8408146918043008	-0.39697884749270057	0.36801963084787487
-0.8659841352592946	-0.18752225240631396	0.4635805025361551
-0.651102754942469	-0.7500890096252558	-0.11589512563403878
-0.7649984783405754	-0.5954682712390509	-0.2453464205652499
-0.8408146918043008	-0.39697884749270057	-0.36801963084787487
-0.8659841352592946	-0.18752225240631396	-0.4635805025361551
0.0	0.3476853769021163	0.9376112620315699
0.0	0.12267321028262496	0.9924471187317514
0.0	-0.12267321028262496	0.9924471187317514
0.0	-0.3476853769021163	0.9376112620315699
0.18752225240631396	0.4635805025361551	0.8659841352592946
0.39697884749270057	0.36801963084787487	0.8408146918043008
0.5954682712390509	0.2453464205652499	0.7649984783405754
0.7500890096252558	0.11589512563403878	0.651102754942469
-0.18752225240631396	0.4635805025361551	0.8659841352592946
-0.39697884749270057	0.36801963084787487	0.8408146918043008
-0.5954682712390509	0.2453464205652499	0.7649984783405754
-0.7500890096252558	0.11589512563403878	0.651102754942469
0.0	0.3476853769021163	-0.9376112620315699
0.0	0.12267321028262496	-0.9924471187317514
0.0	-0.12267321028262496	-0.9924471187317514
0.0	-0.3476853769021163	-0.9376112620315699
0.18752225240631396	0.4635805025361551	-0.8659841352592946
0.39697884749270057	0.36801963084787487	-0.8408146918043008
0.5954682712390509	0.2453464205652499	-0.7649984783405754
0.7500890096252558	0.11589512563403878	-0.651102754942469
-0.18752225240631396	0.4635805025361551	-0.8659841352592946
-0.39697884749270057	0.36801963084787487	-0.8408146918043008
-0.5954682712390509	0.2453464205652499	-0.7649984783405754
-0.7500890096252558	0.11589512563403878	-0.651102754942469
0.18752225240631396	-0.4635805025361551	0.8659841352592946
0.39697884749270057	-0.36801963084787487	0.8408146918043008
0.5954682712390509	-0.2453464205652499	0.7649984783405754
0.7500890096252558	-0.11589512563403878	0.651102754942469
-0.18752225240631396	-0.4635805025361551	0.8659841352592946
-0.39697884749270057	-0.36801963084787487	0.8408146918043008
-0.5954682712390509	-0.2453464205652499	0.7649984783405754
-0.7500890096252558	-0.11589512563403878	0.651102754942469
0.18752225240631396	-0.4635805025361551	-0.8659841352592946
0.39697884749270057	-0.36801963084787487	-0.8408146918043008
0.5954682712390509	-0.2453464205652499	-0.7649984783405754
0.7500890096252558	-0.11589512563403878	-0.651102754942469
-0.18752225240631396	-0.4635805025361551	-0.8659841352592946
-0.39697884749270057	-0.36801963084787487	-0.8408146918043008
-0.5954682712390509	-0.2453464205652499	-0.7649984783405754
-0.7500890096252558	-0.11589512563403878	-0.651102754942469
0.9376112620315699	0.0	0.3476853769021163
0.9924471187317514	0.0	0.12267321028262496
0.9924471187317514	0.0	-0.12267321028262496
0.9376112620315699	0.0	-0.3476853769021163
-0.9376112620315699	0.0	0.3476853769021163
-0.9924471187317514	0.0	0.12267321028262496
-0.9924471187317514	0.0	-0.12267321028262496
-0.9376112620315699	0.0	-0.3476853769021163
0.25308174469685324	0.9455306020516906	0.204747432425816
0.0	0.977348274914415	0.21163730654546004
0.1307990487325749	0.8965100171015299	0.42327461309092007
-0.25308174469685324	0.9455306020516906	0.204747432425816
-0.1307990487325749	0.8965100171015299	0.42327461309092007
0.0	0.7891174818969119	0.6142422972774481
0.5843700494710958	0.7407831696258746	0.33128830477424265
0.4732354040106098	0.6848727105560699	0.5540736618234949
0.6848727105560699	0.5540736618234949	0.4732354040106098
0.33128830477424265	0.5843700494710958	0.7407831696258746
0.5540736618234949	0.4732354040106098	0.6848727105560699
0.7407831696258746	0.33128830477424265	0.5843700494710958
0.7891174818969119	0.6142422972774481	0.0
0.8965100171015299	0.42327461309092007	0.1307990487325749
0.8965100171015299	0.42327461309092007	-0.1307990487325749
0.9455306020516906	0.204747432425816	0.25308174469685324
0.977348274914415	0.21163730654546004	0.0
0.9455306020516906	0.204747432425816	-0.25308174469685324
0.5843700494710958	0.7407831696258746	-0.33128830477424265
0.6848727105560699	0.5540736618234949	-0.4732354040106098
0.4732354040106098	0.6848727105560699	-0.5540736618234949
0.7407831696258746	0.33128830477424265	-0.5843700494710958
0.5540736618234949	0.4732354040106098	-0.6848727105560699
0.33128830477424265	0.5843700494710958	-0.7407831696258746
0.25308174469685324	0.9455306020516906	-0.204747432425816
0.1307990487325749	0.8965100171015299	-0.42327461309092007
0.0	0.977348274914415	-0.21163730654546004
0.0	0.7891174818969119	-0.6142422972774481
-0.1307990487325749	0.8965100171015299	-0.42327461309092007
-0.25308174469685324	0.9455306020516906	-0.204747432425816
-0.33128830477424265	0.5843700494710958	0.7407831696258746
-0.4732354040106098	0.6848727105560699	0.5540736618234949
-0.5540736618234949	0.4732354040106098	0.6848727105560699
-0.5843700494710958	0.7407831696258746	0.33128830477424265
-0.6848727105560699	0.5540736618234949	0.4732354040106098
-0.7407831696258746	0.33128830477424265	0.5843700494710958
0.6142422972774481	0.0	0.7891174818969119
0.42327461309092007	0.1307990487325749	0.8965100171015299
0.42327461309092007	-0.1307990487325749	0.8965100171015299
0.204747432425816	0.25308174469685324	0.9455306020516906
0.21163730654546004	0.0	0.977348274914415
0.204747432425816	-0.25308174469685324	0.9455306020516906
0.9455306020516906	-0.204747432425816	-0.25308174469685324
0.977348274914415	-0.21163730654546004	0.0
0.8965100171015299	-0.42327461309092007	-0.1307990487325749
0.9455306020516906	-0.204747432425816	0.25308174469685324
0.8965100171015299	-0.42327461309092007	0.1307990487325749
0.7891174818969119	-0.6142422972774481	0.0
0.204747432425816	0.25308174469685324	-0.9455306020516906
0.42327461309092007	0.1307990487325749	-0.8965100171015299
0.21163730654546004	0.0	-0.977348274914415
0.6142422972774481	0.0	-0.7891174818969119
0.42327461309092007	-0.1307990487325749	-0.8965100171015299
0.204747432425816	-0.25308174469685324	-0.9455306020516906
-0.5843700494710958	0.7407831696258746	-0.33128830477424265
-0.4732354040106098	0.6848727105560699	-0.5540736618234949
-0.6848727105560699	0.5540736618234949	-0.4732354040106098
-0.33128830477424265	0.5843700494710958	-0.7407831696258746
-0.5540736618234949	0.4732354040106098	-0.6848727105560699
-0.7407831696258746	0.33128830477424265	-0.5843700494710958
-0.204747432425816	0.25308174469685324	0.9455306020516906
-0.42327461309092007	0.1307990487325749	0.8965100171015299
-0.21163730654546004	0.0	0.977348274914415
-0.6142422972774481	0.0	0.7891174818969119
-0.42327461309092007	-0.1307990487325749	0.8965100171015299
-0.204747432425816	-0.25308174469685324	0.9455306020516906
0.7407831696258746	-0.33128830477424265	0.5843700494710958
0.5540736618234949	-0.4732354040106098	0.6848727105560699
0.6848727105560699	-0.5540736618234949	0.4732354040106098
0.33128830477424265	-0.5843700494710958	0.7407831696258746
0.4732354040106098	-0.6848727105560699	0.5540736618234949
0.5843700494710958	-0.7407831696258746	0.33128830477424265
0.7407831696258746	-0.33128830477424265	-0.5843700494710958
0.6848727105560699	-0.5540736618234949	-0.4732354040106098
0.5540736618234949	-0.4732354040106098	-0.6848727105560699
0.5843700494710958	-0.7407831696258746	-0.33128830477424265
0.4732354040106098	-0.6848727105560699	-0.5540736618234949
0.33128830477424265	-0.5843700494710958	-0.7407831696258746
-0.204747432425816	0.25308174469685324	-0.9455306020516906
-0.21163730654546004	0.0	-0.977348274914415
-0.42327461309092007	0.1307990487325749	-0.8965100171015299
-0.204747432425816	-0.25308174469685324	-0.9455306020516906
-0.42327461309092007	-0.1307990487325749	-0.8965100171015299
-0.6142422972774481	0.0	-0.7891174818969119
-0.7891174818969119	0.6142422972774481	0.0
-0.8965100171015299	0.42327461309092007	-0.1307990487325749
-0.8965100171015299	0.42327461309092007	0.1307990487325749
-0.9455306020516906	0.204747432425816	-0.25308174469685324
-0.977348274914415	0.21163730654546004	0.0
-0.9455306020516906	0.204747432425816	0.25308174469685324
-0.5843700494710958	-0.7407831696258746	0.33128830477424265
-0.4732354040106098	-0.6848727105560699	0.5540736618234949
-0.6848727105560699	-0.5540736618234949	0.4732354040106098
-0.33128830477424265	-0.5843700494710958	0.7407831696258746
-0.5540736618234949	-0.4732354040106098	0.6848727105560699
-0.7407831696258746	-0.33128830477424265	0.5843700494710958
-0.25308174469685324	-0.9455306020516906	0.204747432425816
0.0	-0.977348274914415	0.21163730654546004
-0.1307990487325749	-0.8965100171015299	0.42327461309092007
0.25308174469685324	-0.9455306020516906	0.204747432425816
0.1307990487325749	-0.8965100171015299	0.42327461309092007
0.0	-0.7891174818969119	0.6142422972774481
-0.25308174469685324	-0.9455306020516906	-0.204747432425816
-0.1307990487325749	-0.8965100171015299	-0.42327461309092007
0.0	-0.977348274914415	-0.21163730654546004
0.0	-0.7891174818969119	-0.6142422972774481
0.1307990487325749	-0.8965100171015299	-0.42327461309092007
0.25308174469685324	-0.9455306020516906	-0.204747432425816
-0.5843700494710958	-0.7407831696258746	-0.33128830477424265
-0.6848727105560699	-0.5540736618234949	-0.4732354040106098
-0.4732354040106098	-0.6848727105560699	-0.5540736618234949
-0.7407831696258746	-0.33128830477424265	-0.5843700494710958
-0.5540736618234949	-0.4732354040106098	-0.6848727105560699
-0.33128830477424265	-0.5843700494710958	-0.7407831696258746
-0.7891174818969119	-0.6142422972774481	0.0
-0.8965100171015299	-0.42327461309092007	0.1307990487325749
-0.8965100171015299	-0.42327461309092007	-0.1307990487325749
-0.9455306020516906	-0.204747432425816	0.25308174469685324
-0.977348274914415	-0.21163730654546004	0.0
-0.9455306020516906	-0.204747432425816	-0.25308174469685324

==> figures/meshes/torus_faces.txt <==
0	10	11
11	1	0
1	11	12
12	2	1
2	12	13
13	3	2
3	13	14
14	4	3
4	14	15
15	5	4
5	15	16
16	6	5
6	16	17
17	7	6
7	17	18
18	8	7
8	18	19
19	9	8
9	19	10
10	0	9
10	20	21
21	11	10
11	21	22
22	12	11
12	22	23
23	13	12
13	23	24
24	14	13
14	24	25
25	15	14
15	25	26
26	16	15
16	26	27
27	17	16
17	27	28
28	18	17
18	28	29
29	19	18
19	29	20
20	10	19
20	30	31
31	21	20
21	31	32
32	22	21
22	32	33
33	23	22
23	33	34
34	24	23
24	34	35
35	25	24
25	35	36
36	26	25
26	36	37
37	27	26
27	37	38
38	28	27
28	38	39
39	29	28
29	39	30
30	20	29
30	40	41
41	31	30
31	41	42
42	32	31
32	42	43
43	33	32
33	43	44
44	34	33
34	44	45
45	35	34
35	45	46
46	36	35
36	46	47
47	37	36
37	47	48
48	38	37
38	48	49
49	39	38
39	49	40
40	30	39
40	50	51
51	41	40
41	51	52
52	42	41
42	52	53
53	43	42
43	53	54
54	44	43
44	54	55
55	45	44
45	55	56
56	46	45
46	56	57
57	47	46
47	57	58
58	48	47
48	58	59
59	49	48
49	59	50
50	40	49
50	60	61
61	51	50
51	61	62
62	52	51
52	62	63
63	53	52
53	63	64
64	54	53
54	64	65
65	55	54
55	65	66
66	56	55
56	66	67
67	57	56
57	67	68
68	58	57
58	68	69
69	59	58
59	69	60
60	50	59
60	70	71
71	61	60
61	71	72
72	62	61
62	72	73
73	63	62
63	73	74
74	64	63
64	74	75
75	65	64
65	75	76
76	66	65
66	76	77
77	67	66
67	77	78
78	68	67
68	78	79
79	69	68
69	79	70
70	60	69
70	80	81
81	71	70
71	81	82
82	72	71
72	82	83
83	73	72
73	83	84
84	74	73
74	84	85
85	75	74
75	85	86
86	76	75
76	86	87
87	77	76
77	87	88
88	78	77
78	88	89
89	79	78
79	89	80
80	70	79
80	90	91
91	81	80
81	91	92
92	82	81
82	92	93
93	83	82
83	93	94
94	84	83
84	94	95
95	85	84
85	95	96
96	86	85
86	96	97
97	87	86
87	97	98
98	88	87
88	98	99
99	89	88
89	99	90
90	80	89
90	100	101
101	91	90
91	101	102
102	92	91
92	102	103
103	93	92
93	103	104
104	94	93
94	104	105
105	95	94
95	105	106
106	96	95
96	106	107
107	97	96
97	107	108
108	98	97
98	108	109
109	99	98
99	109	100
100	90	99
100	110	111
111	101	100
101	111	112
112	102	101
102	112	113
113	103	102
103	113	114
114	104	103
104	114	115
115	105	104
105	115	116
116	106	105
106	116	117
117	107	106
107	117	118
118	108	107
108	118	119
119	109	108
109	119	110
110	100	109
110	120	121
121	111	110
111	121	122
122	112	111
112	122	123
123	113	112
113	123	124
124	114	113
114	124	125
125	115	114
115	125	126
126	116	115
116	126	127
127	117	116
117	127	128
128	118	117
118	128	129
129	119	118
119	129	120
120	110	119
120	130	131
131	121	120
121	131	132
132	122	121
122	132	133
133	123	122
123	133	134
134	124	123
124	134	135
135	125	124
125	135	136
136	126	125
126	136	137
137	127	126
127	137	138
138	128	127
128	138	139
139	129	128
129	139	130
130	120	129
130	140	141
141	131	130
131	141	142
142	132	131
132	142	143
143	133	132
133	143	144
144	134	133
134	144	145
145	135	134
135	145	146
146	136	135
136	146	147
147	137	136
137	147	148
148	138	137
138	148	149
149	139	138
139	149	140
140	130	139
140	150	151
151	141	140
141	151	152
152	142	141
142	152	153
153	143	142
143	153	154
154	144	143
144	154	155
155	145	144
145	155	156
156	146	145
146	156	157
157	147	146
147	157	158
158	148	147
148	158	159
159	149	148
149	159	150
150	140	149
150	160	161
161	151	150
151	161	162
162	152	151
152	162	163
163	153	152
153	163	164
164	154	153
154	164	165
165	155	154
155	165	166
166	156	155
156	166	167
167	157	156
157	167	168
168	158	157
158	168	169
169	159	158
159	169	160
160	150	159
160	170	171
171	161	160
161	171	172
172	162	161
162	172	173
173	163	162
163	173	174
174	164	163
164	174	175
175	165	164
165	175	176
176	166	165
166	176	177
177	167	166
167	177	178
178	168	167
168	178	179
179	169	168
169	179	170
170	160	169
170	180	181
181	171	170
171	181	182
182	172	171
172	182	183
183	173	172
173	183	184
184	174	173
174	184	185
185	175	174
175	185	186
186	176	175
176	186	187
187	177	176
177	187	188
188	178	177
178	188	189
189	179	178
179	189	180
180	170	179
180	190	191
191	181	180
181	191	192
192	182	181
182	192	193
193	183	182
183	193	194
194	184	183
184	194	195
195	185	184
185	195	196
196	186	185
186	196	197
197	187	186
187	197	198
198	188	187
188	198	199
199	189	188
189	199	190
190	180	189
190	200	201
201	191	190
191	201	202
202	192	191
192	202	203
203	193	192
193	203	204
204	194	193
194	204	205
205	195	194
195	205	206
206	196	195
196	206	207
207	197	196
197	207	208
208	198	197
198	208	209
209	199	198
199	209	200
200	190	199
200	210	211
211	201	200
201	211	212
212	202	201
202	212	213
213	203	202
203	213	214
214	204	203
204	214	215
215	205	204
205	215	216
216	206	205
206	216	217
217	207	206
207	217	218
218	208	207
208	218	219
219	209	208
209	219	210
210	200	209
210	220	221
221	211	210
211	221	222
222	212	211
212	222	223
223	213	212
213	223	224
224	214	213
214	224	225
225	215	214
215	225	226
226	216	215
216	226	227
227	217	216
217	227	228
228	218	217
218	228	229
229	219	218
219	229	220
220	210	219
220	230	231
231	221	220
221	231	232
232	222	221
222	232	233
233	223	222
223	233	234
234	224	223
224	234	235
235	225	224
225	235	236
236	226	225
226	236	237
237	227	226
227	237	238
238	228	227
228	238	239
239	229	228
229	239	230
230	220	229
230	240	241
241	231	230
231	241	242
242	232	231
232	242	243
243	233	232
233	243	244
244	234	233
234	244	245
245	235	234
235	245	246
246	236	235
236	246	247
247	237	236
237	247	248
248	238	237
238	248	249
249	239	238
239	249	240
240	230	239
240	250	251
251	241	240
241	251	252
252	242	241
242	252	253
253	243	242
243	253	254
254	244	243
244	254	255
255	245	244
245	255	256
256	246	245
246	256	257
257	247	246
247	257	258
258	248	247
248	258	259
259	249	248
249	259	250
250	240	249
250	260	261
261	251	250
251	261	262
262	252	251
252	262	263
263	253	252
253	263	264
264	254	253
254	264	265
265	255	254
255	265	266
266	256	255
256	266	267
267	257	256
257	267	268
268	258	257
258	268	269
269	259	258
259	269	260
260	250	259
260	270	271
271	261	260
261	271	272
272	262	261
262	272	273
273	263	262
263	273	274
274	264	263
264	274	275
275	265	264
265	275	276
276	266	265
266	276	277
277	267	266
267	277	278
278	268	267
268	278	279
279	269	268
269	279	270
270	260	269
270	280	281
281	271	270
271	281	282
282	272	271
272	282	283
283	273	272
273	283	284
284	274	273
274	284	285
285	275	274
275	285	286
286	276	275
276	286	287
287	277	276
277	287	288
288	278	277
278	288	289
289	279	278
279	289	280
280	270	279
280	290	291
291	281	280
281	291	292
292	282	281
282	292	293
293	283	282
283	293	294
294	284	283
284	294	295
295	285	284
285	295	296
296	286	285
286	296	297
297	287	286
287	297	298
298	288	287
288	298	299
299	289	288
289	299	290
290	280	289
290	0	1
1	291	290
291	1	2
2	292	291
292	2	3
3	293	292
293	3	4
4	294	293
294	4	5
5	295	294
295	5	6
6	296	295
296	6	7
7	297	296
297	7	8
8	298	297
298	8	9
9	299	298
299	9	0
0	290	299

==> figures/meshes/torus_vertices.txt <==
1.0	0.0	0.0
0.9522542485937369	0.0	0.14694631307311828
0.8272542485937369	0.0	0.23776412907378838
0.6727457514062631	0.0	0.2377641290737884
0.5477457514062631	0.0	0.1469463130731183
0.5	0.0	3.061616997868383e-17
0.5477457514062631	0.0	-0.14694631307311826
0.6727457514062631	0.0	-0.23776412907378838
0.8272542485937369	0.0	-0.2377641290737884
0.9522542485937369	0.0	-0.14694631307311834
0.9781476007338057	0.20791169081775931	0.0
0.9314452085505367	0.19798479091351873	0.14694631307311828
0.809176758458811	0.17199582956129883	0.23776412907378838
0.6580446426418975	0.13987170666534016	0.2377641290737884
0.5357761925501718	0.11388274531312023	0.1469463130731183
0.48907380036690284	0.10395584540887966	3.061616997868383e-17
0.5357761925501718	0.11388274531312023	-0.14694631307311826
0.6580446426418975	0.13987170666534016	-0.23776412907378838
0.809176758458811	0.17199582956129883	-0.2377641290737884
0.9314452085505367	0.19798479091351873	-0.14694631307311834
0.9135454576426009	0.40673664307580015	0.0
0.8699275433236764	0.387316696427685	0.14694631307311828
0.7557343611183512	0.33647461604321	0.23776412907378838
0.61458382534555	0.27363034857049023	0.2377641290737884
0.500390643140225	0.22278826818601521	0.1469463130731183
0.45677272882130043	0.20336832153790008	3.061616997868383e-17
0.500390643140225	0.22278826818601521	-0.14694631307311826
0.61458382534555	0.27363034857049023	-0.23776412907378838
0.7557343611183512	0.33647461604321	-0.2377641290737884
0.8699275433236764	0.387316696427685	-0.14694631307311834
0.8090169943749475	0.5877852522924731	0.0
0.770389870078079	0.559721003756249	0.14694631307311828
0.6692627457812106	0.4862478472196899	0.23776412907378838
0.5442627457812106	0.3954300312190198	0.2377641290737884
0.44313562148434216	0.32195687468246065	0.1469463130731183
0.4045084971874737	0.29389262614623657	3.061616997868383e-17
0.44313562148434216	0.32195687468246065	-0.14694631307311826
0.5442627457812106	0.3954300312190198	-0.23776412907378838
0.6692627457812106	0.4862478472196899	-0.2377641290737884
0.770389870078079	0.559721003756249	-0.14694631307311834
0.6691306063588582	0.7431448254773941	0.0
0.6371824627693261	0.7076628173812997	0.14694631307311828
0.5535411369744688	0.6147697141966254	0.23776412907378838
0.4501547725638186	0.4999475240194658	0.2377641290737884
0.3665134467689613	0.40705442083479154	0.1469463130731183
0.3345653031794291	0.37157241273869707	3.061616997868383e-17
0.3665134467689613	0.40705442083479154	-0.14694631307311826
0.4501547725638186	0.4999475240194658	-0.23776412907378838
0.5535411369744688	0.6147697141966254	-0.2377641290737884
0.6371824627693261	0.7076628173812997	-0.14694631307311834
0.5000000000000001	0.8660254037844386	0.0
0.47612712429686854	0.8246763701438381	0.14694631307311828
0.41362712429686854	0.7164231946707833	0.23776412907378838
0.3363728757031316	0.5826149110058746	0.2377641290737884
0.2738728757031316	0.47436173553281974	0.1469463130731183
0.25000000000000006	0.4330127018922193	3.061616997868383e-17
0.2738728757031316	0.47436173553281974	-0.14694631307311826
0.3363728757031316	0.5826149110058746	-0.23776412907378838
0.41362712429686854	0.7164231946707833	-0.2377641290737884
0.47612712429686854	0.8246763701438381	-0.14694631307311834
0.30901699437494745	0.9510565162951535	0.0
0.2942627457812106	0.9056476082948185	0.14694631307311828
0.25563562148434216	0.7867655437579243	0.23776412907378838
0.20788987007807902	0.639819230684806	0.2377641290737884
0.1692627457812106	0.5209371661479119	0.1469463130731183
0.15450849718747373	0.47552825814757677	3.061616997868383e-17
0.1692627457812106	0.5209371661479119	-0.14694631307311826
0.20788987007807902	0.639819230684806	-0.23776412907378838
0.25563562148434216	0.7867655437579243	-0.2377641290737884
0.2942627457812106	0.9056476082948185	-0.14694631307311834
0.10452846326765368	0.9945218953682733	0.0
0.09953767324559758	0.9470377001839341	0.14694631307311828
0.08647161533714087	0.8227224632628999	0.23776412907378838
0.07032107956433965	0.66906037978951	0.2377641290737884
0.05725502165588294	0.5447451428684759	0.1469463130731183
0.05226423163382684	0.49726094768413664	3.061616997868383e-17
0.05725502165588294	0.5447451428684759	-0.14694631307311826
0.07032107956433965	0.66906037978951	-0.23776412907378838
0.08647161533714087	0.8227224632628999	-0.2377641290737884
0.09953767324559758	0.9470377001839341	-0.14694631307311834
-0.10452846326765333	0.9945218953682734	0.0
-0.09953767324559724	0.9470377001839342	0.14694631307311828
-0.08647161533714058	0.8227224632629	0.23776412907378838
-0.07032107956433942	0.66906037978951	0.2377641290737884
-0.05725502165588275	0.544745142868476	0.1469463130731183
-0.052264231633826666	0.4972609476841367	3.061616997868383e-17
-0.05725502165588275	0.544745142868476	-0.14694631307311826
-0.07032107956433942	0.66906037978951	-0.23776412907378838
-0.08647161533714058	0.8227224632629	-0.2377641290737884
-0.09953767324559724	0.9470377001839342	-0.14694631307311834
-0.30901699437494734	0.9510565162951536	0.0
-0.2942627457812105	0.9056476082948186	0.14694631307311828
-0.25563562148434205	0.7867655437579244	0.23776412907378838
-0.20788987007807894	0.6398192306848061	0.2377641290737884
-0.16926274578121053	0.5209371661479119	0.1469463130731183
-0.15450849718747367	0.4755282581475768	3.061616997868383e-17
-0.16926274578121053	0.5209371661479119	-0.14694631307311826
-0.20788987007807894	0.6398192306848061	-0.23776412907378838
-0.25563562148434205	0.7867655437579244	-0.2377641290737884
-0.2942627457812105	0.9056476082948186	-0.14694631307311834
-0.4999999999999998	0.8660254037844387	0.0
-0.4761271242968682	0.8246763701438382	0.14694631307311828
-0.41362712429686826	0.7164231946707834	0.23776412907378838
-0.3363728757031314	0.5826149110058747	0.2377641290737884
-0.27387287570313146	0.4743617355328198	0.1469463130731183
-0.2499999999999999	0.43301270189221935	3.061616997868383e-17
-0.27387287570313146	0.4743617355328198	-0.14694631307311826
-0.3363728757031314	0.5826149110058747	-0.23776412907378838
-0.41362712429686826	0.7164231946707834	-0.2377641290737884
-0.4761271242968682	0.8246763701438382	-0.14694631307311834
-0.6691306063588579	0.7431448254773945	0.0
-0.6371824627693258	0.7076628173813	0.14694631307311828
-0.5535411369744685	0.6147697141966256	0.23776412907378838
-0.45015477256381836	0.499947524019466	0.2377641290737884
-0.3665134467689611	0.4070544208347917	0.1469463130731183
-0.33456530317942895	0.37157241273869723	3.061616997868383e-17
-0.3665134467689611	0.4070544208347917	-0.14694631307311826
-0.45015477256381836	0.499947524019466	-0.23776412907378838
-0.5535411369744685	0.6147697141966256	-0.2377641290737884
-0.6371824627693258	0.7076628173813	-0.14694631307311834
-0.8090169943749473	0.5877852522924732	0.0
-0.7703898700780789	0.5597210037562491	0.14694631307311828
-0.6692627457812105	0.48624784721969	0.23776412907378838
-0.5442627457812105	0.3954300312190199	0.2377641290737884
-0.4431356214843421	0.3219568746824607	0.1469463130731183
-0.40450849718747367	0.2938926261462366	3.061616997868383e-17
-0.4431356214843421	0.3219568746824607	-0.14694631307311826
-0.5442627457812105	0.3954300312190199	-0.23776412907378838
-0.6692627457812105	0.48624784721969	-0.2377641290737884
-0.7703898700780789	0.5597210037562491	-0.14694631307311834
-0.9135454576426008	0.40673664307580043	0.0
-0.8699275433236763	0.3873166964276853	0.14694631307311828
-0.7557343611183511	0.3364746160432102	0.23776412907378838
-0.61458382534555	0.2736303485704904	0.2377641290737884
-0.5003906431402249	0.22278826818601535	0.1469463130731183
-0.4567727288213004	0.20336832153790022	3.061616997868383e-17
-0.5003906431402249	0.22278826818601535	-0.14694631307311826
-0.61458382534555	0.2736303485704904	-0.23776412907378838
-0.7557343611183511	0.3364746160432102	-0.2377641290737884
-0.8699275433236763	0.3873166964276853	-0.14694631307311834
-0.9781476007338056	0.20791169081775973	0.0
-0.9314452085505366	0.19798479091351914	0.14694631307311828
-0.8091767584588109	0.17199582956129916	0.23776412907378838
-0.6580446426418975	0.13987170666534043	0.2377641290737884
-0.5357761925501718	0.11388274531312047	0.1469463130731183
-0.4890738003669028	0.10395584540887987	3.061616997868383e-17
-0.5357761925501718	0.11388274531312047	-0.14694631307311826
-0.6580446426418975	0.13987170666534043	-0.23776412907378838
-0.8091767584588109	0.17199582956129916	-0.2377641290737884
-0.9314452085505366	0.19798479091351914	-0.14694631307311834
-1.0	1.2246467991473532e-16	0.0
-0.9522542485937369	1.166175117514788e-16	0.14694631307311828
-0.8272542485937369	1.0130942676213686e-16	0.23776412907378838
-0.6727457514062631	8.238759310996612e-17	0.2377641290737884
-0.5477457514062631	6.70795081206242e-17	0.1469463130731183
-0.5	6.123233995736766e-17	3.061616997868383e-17
-0.5477457514062631	6.70795081206242e-17	-0.14694631307311826
-0.6727457514062631	8.238759310996612e-17	-0.23776412907378838
-0.8272542485937369	1.0130942676213686e-16	-0.2377641290737884
-0.9522542485937369	1.166175117514788e-16	-0.14694631307311834
-0.9781476007338057	-0.20791169081775907	0.0
-0.9314452085505367	-0.1979847909135185	0.14694631307311828
-0.809176758458811	-0.1719958295612986	0.23776412907378838
-0.6580446426418975	-0.13987170666534	0.2377641290737884
-0.5357761925501718	-0.11388274531312009	0.1469463130731183
-0.48907380036690284	-0.10395584540887953	3.061616997868383e-17
-0.5357761925501718	-0.11388274531312009	-0.14694631307311826
-0.6580446426418975	-0.13987170666534	-0.23776412907378838
-0.809176758458811	-0.1719958295612986	-0.2377641290737884
-0.9314452085505367	-0.1979847909135185	-0.14694631307311834
-0.9135454576426011	-0.4067366430757998	0.0
-0.8699275433236766	-0.3873166964276847	0.14694631307311828
-0.7557343611183515	-0.3364746160432097	0.23776412907378838
-0.6145838253455502	-0.27363034857049	0.2377641290737884
-0.5003906431402251	-0.22278826818601502	0.1469463130731183
-0.45677272882130054	-0.2033683215378999	3.061616997868383e-17
-0.5003906431402251	-0.22278826818601502	-0.14694631307311826
-0.6145838253455502	-0.27363034857049	-0.23776412907378838
-0.7557343611183515	-0.3364746160432097	-0.2377641290737884
-0.8699275433236766	-0.3873166964276847	-0.14694631307311834
-0.8090169943749475	-0.587785252292473	0.0
-0.770389870078079	-0.559721003756249	0.14694631307311828
-0.6692627457812106	-0.48624784721968983	0.23776412907378838
-0.5442627457812106	-0.3954300312190197	0.2377641290737884
-0.44313562148434216	-0.3219568746824606	0.1469463130731183
-0.4045084971874737	-0.2938926261462365	3.061616997868383e-17
-0.44313562148434216	-0.3219568746824606	-0.14694631307311826
-0.5442627457812106	-0.3954300312190197	-0.23776412907378838
-0.6692627457812106	-0.48624784721968983	-0.2377641290737884
-0.770389870078079	-0.559721003756249	-0.14694631307311834
-0.6691306063588585	-0.743144825477394	0.0
-0.6371824627693263	-0.7076628173812995	0.14694631307311828
-0.5535411369744689	-0.6147697141966253	0.23776412907378838
-0.4501547725638187	-0.49994752401946574	0.2377641290737884
-0.3665134467689614	-0.4070544208347915	0.1469463130731183
-0.33456530317942923	-0.371572412738697	3.061616997868383e-17
-0.3665134467689614	-0.4070544208347915	-0.14694631307311826
-0.4501547725638187	-0.49994752401946574	-0.23776412907378838
-0.5535411369744689	-0.6147697141966253	-0.2377641290737884
-0.6371824627693263	-0.7076628173812995	-0.14694631307311834
-0.5000000000000004	-0.8660254037844385	0.0
-0.4761271242968689	-0.824676370143838	0.14694631307311828
-0.4136271242968688	-0.7164231946707832	0.23776412907378838
-0.33637287570313185	-0.5826149110058745	0.2377641290737884
-0.2738728757031318	-0.4743617355328197	0.1469463130731183
-0.2500000000000002	-0.43301270189221924	3.061616997868383e-17
-0.2738728757031318	-0.4743617355328197	-0.14694631307311826
-0.33637287570313185	-0.5826149110058745	-0.23776412907378838
-0.4136271242968688	-0.7164231946707832	-0.2377641290737884
-0.4761271242968689	-0.824676370143838	-0.14694631307311834
-0.30901699437494756	-0.9510565162951535	0.0
-0.2942627457812107	-0.9056476082948185	0.14694631307311828
-0.25563562148434227	-0.7867655437579243	0.23776412907378838
-0.20788987007807908	-0.639819230684806	0.2377641290737884
-0.16926274578121064	-0.5209371661479119	0.1469463130731183
-0.15450849718747378	-0.47552825814757677	3.061616997868383e-17
-0.16926274578121064	-0.5209371661479119	-0.14694631307311826
-0.20788987007807908	-0.639819230684806	-0.23776412907378838
-0.25563562148434227	-0.7867655437579243	-0.2377641290737884
-0.2942627457812107	-0.9056476082948185	-0.14694631307311834
-0.10452846326765423	-0.9945218953682733	0.0
-0.0995376732455981	-0.9470377001839341	0.14694631307311828
-0.08647161533714133	-0.8227224632628999	0.23776412907378838
-0.07032107956434003	-0.66906037978951	0.2377641290737884
-0.05725502165588325	-0.5447451428684759	0.1469463130731183
-0.05226423163382712	-0.49726094768413664	3.061616997868383e-17
-0.05725502165588325	-0.5447451428684759	-0.14694631307311826
-0.07032107956434003	-0.66906037978951	-0.23776412907378838
-0.08647161533714133	-0.8227224632628999	-0.2377641290737884
-0.0995376732455981	-0.9470377001839341	-0.14694631307311834
0.10452846326765299	-0.9945218953682734	0.0
0.09953767324559692	-0.9470377001839342	0.14694631307311828
0.08647161533714029	-0.8227224632629	0.23776412907378838
0.07032107956433918	-0.66906037978951	0.2377641290737884
0.05725502165588256	-0.544745142868476	0.1469463130731183
0.05226423163382649	-0.4972609476841367	3.061616997868383e-17
0.05725502165588256	-0.544745142868476	-0.14694631307311826
0.07032107956433918	-0.66906037978951	-0.23776412907378838
0.08647161533714029	-0.8227224632629	-0.2377641290737884
0.09953767324559692	-0.9470377001839342	-0.14694631307311834
0.30901699437494723	-0.9510565162951536	0.0
0.29426274578121037	-0.9056476082948186	0.14694631307311828
0.255635621484342	-0.7867655437579244	0.23776412907378838
0.20788987007807885	-0.6398192306848061	0.2377641290737884
0.16926274578121045	-0.5209371661479119	0.1469463130731183
0.15450849718747361	-0.4755282581475768	3.061616997868383e-17
0.16926274578121045	-0.5209371661479119	-0.14694631307311826
0.20788987007807885	-0.6398192306848061	-0.23776412907378838
0.255635621484342	-0.7867655437579244	-0.2377641290737884
0.29426274578121037	-0.9056476082948186	-0.14694631307311834
0.49999999999999933	-0.866025403784439	0.0
0.4761271242968678	-0.8246763701438385	0.14694631307311828
0.4136271242968679	-0.7164231946707836	0.23776412907378838
0.3363728757031311	-0.5826149110058749	0.2377641290737884
0.2738728757031312	-0.47436173553282	0.1469463130731183
0.24999999999999967	-0.4330127018922195	3.061616997868383e-17
0.2738728757031312	-0.47436173553282	-0.14694631307311826
0.3363728757031311	-0.5826149110058749	-0.23776412907378838
0.4136271242968679	-0.7164231946707836	-0.2377641290737884
0.4761271242968678	-0.8246763701438385	-0.14694631307311834
0.6691306063588578	-0.7431448254773946	0.0
0.6371824627693257	-0.7076628173813001	0.14694631307311828
0.5535411369744684	-0.6147697141966257	0.23776412907378838
0.45015477256381825	-0.49994752401946607	0.2377641290737884
0.366513446768961	-0.40705442083479176	0.1469463130731183
0.3345653031794289	-0.3715724127386973	3.061616997868383e-17
0.366513446768961	-0.40705442083479176	-0.14694631307311826
0.45015477256381825	-0.49994752401946607	-0.23776412907378838
0.5535411369744684	-0.6147697141966257	-0.2377641290737884
0.6371824627693257	-0.7076628173813001	-0.14694631307311834
0.8090169943749473	-0.5877852522924734	0.0
0.7703898700780789	-0.5597210037562492	0.14694631307311828
0.6692627457812105	-0.4862478472196901	0.23776412907378838
0.5442627457812105	-0.39543003121901993	0.2377641290737884
0.4431356214843421	-0.32195687468246076	0.1469463130731183
0.40450849718747367	-0.2938926261462367	3.061616997868383e-17
0.4431356214843421	-0.32195687468246076	-0.14694631307311826
0.5442627457812105	-0.39543003121901993	-0.23776412907378838
0.6692627457812105	-0.4862478472196901	-0.2377641290737884
0.7703898700780789	-0.5597210037562492	-0.14694631307311834
0.9135454576426005	-0.40673664307580093	0.0
0.8699275433236761	-0.38731669642768574	0.14694631307311828
0.755734361118351	-0.33647461604321066	0.23776412907378838
0.6145838253455498	-0.27363034857049073	0.2377641290737884
0.5003906431402247	-0.22278826818601563	0.1469463130731183
0.45677272882130027	-0.20336832153790046	3.061616997868383e-17
0.5003906431402247	-0.22278826818601563	-0.14694631307311826
0.6145838253455498	-0.27363034857049073	-0.23776412907378838
0.755734361118351	-0.33647461604321066	-0.2377641290737884
0.8699275433236761	-0.38731669642768574	-0.14694631307311834
0.9781476007338056	-0.20791169081775987	0.0
0.9314452085505366	-0.19798479091351925	0.14694631307311828
0.8091767584588109	-0.17199582956129927	0.23776412907378838
0.6580446426418975	-0.13987170666534052	0.2377641290737884
0.5357761925501718	-0.11388274531312054	0.1469463130731183
0.4890738003669028	-0.10395584540887993	3.061616997868383e-17
0.5357761925501718	-0.11388274531312054	-0.14694631307311826
0.6580446426418975	-0.13987170666534052	-0.23776412907378838
0.8091767584588109	-0.17199582956129927	-0.2377641290737884
0.9314452085505366	-0.19798479091351925	-0.14694631307311834
